More Robust Pricing of European Options Based on Fourier Cosine Series Expansions

We present an alternative formula to price European options through cosine series expansions, under models with a known characteristic function such as the Heston stochastic volatility model. It is more robust across strikes and as fast as the original COS method.

==> cos_black_otm.txt <==
Strike Method Price Error
302.4 LK 0.029675148714907507 0
302.4 CosK 0.029675148714927577 2.0070750617051658e-14
302.4 CosF 0.029675078228177595 -7.048672991116778e-08
400.176 LK 0.2255631734096657 0
400.176 CosK 0.2255631734096764 1.071365218763276e-14
400.176 CosF 0.22556310292289383 -7.048677186372032e-08
497.952 LK 0.9373736351009159 0
497.952 CosK 0.9373736351009717 5.5844218138645374e-14
497.952 CosF 0.9373735646141647 -7.048675121357206e-08
595.728 LK 2.72554294840228 0
595.728 CosK 2.7255429484022993 1.9095836023552692e-14
595.728 CosF 2.725542877915552 -7.048672800991085e-08
693.504 LK 6.283795681177686 0
693.504 CosK 6.283795681177643 -4.3520742565306136e-14
693.504 CosF 6.283795610690861 -7.04868252654478e-08
791.28 LK 12.336466825435117 0
791.28 CosK 12.336466825434927 -1.900701818158268e-13
791.28 CosF 12.336466754948368 -7.048674888210371e-08
889.0559999999999 LK 21.552830156100768 0
889.0559999999999 CosK 21.552830156099446 -1.3216094885137863e-12
889.0559999999999 CosF 21.552830085613962 -7.048680572552257e-08
986.8320000000001 LK 34.49267029850003 0
986.8320000000001 CosK 34.492670298494055 -5.9756644077424426e-12
986.8320000000001 CosF 34.49267022801325 -7.048677730381314e-08
1084.6080000000002 LK 51.58131090595961 0
1084.6080000000002 CosK 51.58131090593703 -2.2581048142455984e-11
1084.6080000000002 CosF 51.581310835472756 -7.048685546351408e-08
1182.384 LK 73.10639590114457 0
1182.384 CosK 73.10639590107019 -7.437961357936729e-11
1182.384 CosF 73.10639583065785 -7.048672046039428e-08
1280.16 LK 99.22826348779716 0
1280.16 CosK 99.22826348757823 -2.1893242774240207e-10
1280.16 CosF 99.22826341731036 -7.048680572552257e-08
1377.9360000000001 LK 129.9973856076768 0
1377.9360000000001 CosK 129.9973856070935 -5.832987426401814e-10
1377.9360000000001 CosF 129.99738553719007 -7.048672046039428e-08
1475.712 LK 165.37435812010375 0
1475.712 CosK 165.3743581186724 -1.4313457086245762e-09
1475.712 CosF 165.37435804961675 -7.048700467748859e-08
1573.4880000000003 LK 205.24964632242785 0
1573.4880000000003 CosK 205.2496463191573 -3.27054294757545e-09
1573.4880000000003 CosF 205.24964625194096 -7.048689099065086e-08
1671.2640000000001 LK 249.46155122253174 0
1671.2640000000001 CosK 249.4615512155052 -7.0265286922222e-09
1671.2640000000001 CosF 249.46155115204502 -7.048672046039428e-08
1769.04 LK 297.8117029669711 0
1769.04 CosK 297.8117029526687 -1.4302372619567905e-08
1769.04 CosF 297.8117028964842 -7.04869194123603e-08
1866.8160000000003 LK 350.0779067487241 0
1866.8160000000003 CosK 350.0779067209649 -2.775919938358129e-08
1866.8160000000003 CosF 350.07790667823764 -7.048646466500941e-08
1964.592 LK 406.0244607065349 0
1964.592 CosK 406.0244606548889 -5.1645997700688895e-08
1964.592 CosF 406.02446063604805 -7.048686256894143e-08
2062.368 LK 419.0422127060566 0
2062.368 CosK 419.04221261353104 -9.252556765204645e-08
2062.368 CosF 419.0422126355698 -7.048680572552257e-08
2160.1440000000002 LK 383.85067970644457 0
2160.1440000000002 CosK 383.85067954620877 -1.60235799739894e-07
2160.1440000000002 CosF 383.85067963595793 -7.048663519526599e-08
2257.92 LK 351.62255774586924 0
2257.92 CosK 351.6225574767368 -2.6913244255410973e-07
2257.92 CosF 351.6225576753827 -7.048652150842827e-08
2355.696 LK 322.1309269984945 0
2355.696 CosK 322.1309265588253 -4.396691792862839e-07
2355.696 CosF 322.1309269280082 -7.048629413475282e-08
2453.472 LK 295.159420044644 0
2453.472 CosK 295.15941934428474 -7.003592372711864e-07
2453.472 CosF 295.15941997415723 -7.048674888210371e-08
2551.248 LK 270.50358139730395 0
2551.248 CosK 270.50358030712255 -1.0901813993768883e-06
2551.248 CosF 270.50358132681754 -7.048640782159055e-08
2649.024 LK 247.97160738743275 0
2649.024 CosK 247.97160572595533 -1.6614774267509347e-06
2649.024 CosF 247.9716073169459 -7.048686256894143e-08
2746.8 LK 227.38462019889664 0
2746.8 CosK 227.38461771550624 -2.4833904035403975e-06
2746.8 CosF 227.3846201284107 -7.048595307423966e-08
2844.5760000000005 LK 208.57659915583065 0
2844.5760000000005 CosK 208.57659550992184 -3.645908805083309e-06
2844.5760000000005 CosF 208.57659908534424 -7.048640782159055e-08
2942.3520000000003 LK 191.39406645596426 0
2942.3520000000003 CosK 191.39406119141358 -5.2645506798398856e-06
2942.3520000000003 CosF 191.39406638547803 -7.048623729133396e-08
3040.1280000000006 LK 175.69560312383533 0
3040.1280000000006 CosK 175.6955956380914 -7.485743935831124e-06
3040.1280000000006 CosF 175.6956030533488 -7.048652150842827e-08
3137.904 LK 161.35125353274907 0
3137.904 CosK 161.3512430398091 -1.0492939964024117e-05
3137.904 CosF 161.35125346226255 -7.048652150842827e-08
3235.6800000000003 LK 148.24186285131088 0
3235.6800000000003 CosK 148.2418483378085 -1.4513502378576959e-05
3235.6800000000003 CosF 148.24186278082448 -7.048640782159055e-08
3333.456 LK 136.25838065543059 0
3333.456 CosK 136.25836082902765 -1.982640293363147e-05
3333.456 CosF 136.25838058494378 -7.048680572552257e-08
3431.2320000000004 LK 125.30115520278798 0
3431.2320000000004 CosK 125.30112843203847 -2.6770749514071213e-05
3431.2320000000004 CosF 125.30115513230089 -7.048708994261688e-08
3529.0080000000003 LK 115.27923604990798 0
3529.0080000000003 CosK 115.27920029472625 -3.575518172738157e-05
3529.0080000000003 CosF 115.27923597942117 -7.048680572552257e-08
3626.7840000000006 LK 106.10969742428875 0
3626.7840000000006 CosK 106.10965015615648 -4.72681322776225e-05
3626.7840000000006 CosF 106.10969735380309 -7.048566885714536e-08
3724.56 LK 97.71699073070857 0
3724.56 CosK 97.71692884171944 -6.188898913705998e-05
3724.56 CosF 97.71699066022143 -7.048714678603574e-08
3822.3360000000002 LK 90.03233151331114 0
3822.3360000000002 CosK 90.03225121316746 -8.030014367932381e-05
3822.3360000000002 CosF 90.03233144282399 -7.048714678603574e-08
3920.112 LK 82.9931239037004 0
3920.112 CosK 82.9930206037584 -0.00010329994199764769
3920.112 CosF 82.99312383321421 -7.04861804479151e-08
4017.8880000000004 LK 76.54242389134873 0
4017.8880000000004 CosK 76.54229207482058 -0.00013181652815319467
4017.8880000000004 CosF 76.54242382086204 -7.048669203868485e-08
4115.664 LK 70.62844152170914 0
4115.664 CosK 70.6282745991457 -0.0001669225634373106
4115.664 CosF 70.62844145122153 -7.048760153338662e-08
4213.4400000000005 LK 65.20408125277825 0
4213.4400000000005 CosK 65.2038714019518 -0.00020985082645097464
4213.4400000000005 CosF 65.20408118229125 -7.048700467748859e-08
4311.215999999999 LK 60.226519098473375 0
4311.215999999999 CosK 60.22625708783107 -0.00026201064230235716
4311.215999999999 CosF 60.226519027987706 -7.048566885714536e-08
4408.991999999999 LK 55.656814791103926 0
4408.991999999999 CosK 55.65648978593708 -0.0003250051668430842
4408.991999999999 CosF 55.65681472061715 -7.048677730381314e-08
4506.768 LK 51.45955695399289 0
4506.768 CosK 51.459156304578755 -0.0004006494141322037
4506.768 CosF 51.45955688350659 -7.048629413475282e-08
4604.544 LK 47.60253914898013 0
4604.544 CosK 47.60204815987663 -0.000490989103496986
4604.544 CosF 47.602539078494374 -7.048575412227365e-08
4702.32 LK 44.05646462124315 0
4702.32 CosK 44.055866301036076 -0.0005983202070751759
4702.32 CosF 44.05646455075657 -7.048657835184713e-08
4800.096 LK 40.79467758188679 0
4800.096 CosK 40.79395237272092 -0.0007252091658642712
4800.096 CosF 40.794677511399186 -7.048760153338662e-08
4897.871999999999 LK 37.792918928945255 0
4897.871999999999 CosK 37.792044415168675 -0.0008745137765799882
4897.871999999999 CosF 37.7929188584576 -7.048765837680548e-08
4995.647999999999 LK 35.02910439607919 0
4995.647999999999 CosK 35.02805499139731 -0.0010494046818791958
4995.647999999999 CosF 35.029104325592925 -7.04862657130434e-08
5093.424 LK 32.48312322497701 0
5093.424 CosK 32.48186983759206 -0.0012533873849491783
5093.424 CosF 32.48312315448902 -7.048798522646393e-08
5191.2 LK 30.136655574597313 0
5191.2 CosK 30.135165249808324 -0.001490324788989028
5191.2 CosF 30.136655504110877 -7.048643624329998e-08
5288.976 LK 27.973007002239015 0
5288.976 CosK 27.97124254204755 -0.00176446019146681
5288.976 CosF 27.973006931753844 -7.048517147723032e-08
5386.752 LK 25.976958473896474 0
5386.752 CosK 25.9748780332352 -0.0020804406612739967
5386.752 CosF 25.976958403408844 -7.048762995509605e-08
5484.528 LK 24.134630481557167 0
5484.528 CosK 24.132187140775386 -0.0024433407817809893
5484.528 CosF 24.134630411071157 -7.048600991765852e-08
5582.304 LK 22.433359961004143 0
5582.304 CosK 22.430501274321614 -0.00285868668252931
5582.304 CosF 22.433359890519114 -7.048502936868317e-08
5680.08 LK 20.861588814016272 0
5680.08 CosK 20.858256333707686 -0.0033324803085861276
5680.08 CosF 20.861588743530774 -7.048549832688877e-08
5777.856000000001 LK 19.408762942795008 0
5777.856000000001 CosK 19.40489171889749 -0.0038712238975193713
5777.856000000001 CosF 19.40876287230867 -7.048633676731697e-08
5875.632 LK 18.06524080156919 0
5875.632 CosK 18.06075885700284 -0.0044819445663506485
5875.632 CosF 18.06524073108403 -7.048515726637561e-08
5973.407999999999 LK 16.822210560510626 0
5973.407999999999 CosK 16.817038341518582 -0.005172218992044009
5973.407999999999 CosF 16.82221049002237 -7.048825523270352e-08
6071.183999999999 LK 15.671615060376311 0
6071.183999999999 CosK 15.665664862245194 -0.00595019813111719
6071.183999999999 CosF 15.671614989890259 -7.048605255022267e-08
6168.96 LK 14.60608381286805 0
6168.96 CosK 14.599259180960871 -0.0068246319071789685
6168.96 CosF 14.606083742383817 -7.048423356081912e-08
6266.736 LK 13.61887137186688 0
6266.736 CosK 13.611066478039902 -0.007804893826978798
6266.736 CosF 13.61887130137984 -7.048704020462537e-08
6364.512 LK 12.703801464793635 0
6364.512 CosK 12.694900459303426 -0.008901005490209002
6364.512 CosF 12.703801394307447 -7.048618755334246e-08
6462.288 LK 11.855216331746306 0
6462.288 CosK 11.84509267084195 -0.010123660904355347
6462.288 CosF 11.855216261259557 -7.048674888210371e-08
6560.064 LK 11.067930773169628 0
6560.064 CosK 11.056446522549777 -0.011484250619851366
6560.064 CosF 11.067930702680314 -7.04893139413798e-08
6657.84 LK 10.337190455015786 0
6657.84 CosK 10.324195569435688 -0.01299488558009898
6657.84 CosF 10.337190384530913 -7.04848730492813e-08
6755.616 LK 9.658634064042879 0
6755.616 CosK 9.643965643369484 -0.014668420673395133
6755.616 CosF 9.658633993556577 -7.048630124018018e-08
6853.392 LK 9.028258945449238 0
6853.392 CosK 9.011740467497475 -0.01651847795176309
6853.392 CosF 9.028258874958738 -7.049050054774852e-08
6951.168000000001 LK 8.442389890807526 0
6951.168000000001 CosK 8.423830421342245 -0.018559469465280642
6951.168000000001 CosF 8.442389820318567 -7.048895867001193e-08
7048.9439999999995 LK 7.897650776582715 0
7048.9439999999995 CosK 7.876844156931838 -0.020806619650876712
7048.9439999999995 CosF 7.897650706097011 -7.048570438428214e-08
7146.719999999999 LK 7.390938782697958 0
7146.719999999999 CosK 7.367662795388242 -0.023275987309716584
7146.719999999999 CosF 7.390938712213028 -7.048492989270017e-08
7244.495999999999 LK 6.919400946950404 0
7244.495999999999 CosK 6.893416459892251 -0.02598448705815315
7244.495999999999 CosF 6.919400876464351 -7.048605255022267e-08
7342.272 LK 6.4804128348354695 0
7342.272 CosK 6.451462924575026 -0.0289499102604438
7342.272 CosF 6.480412764345601 -7.04898681647137e-08
7440.048 LK 6.071559125761137 0
7440.048 CosK 6.039368180321617 -0.03219094543952039
7440.048 CosF 6.071559055272701 -7.048843642110114e-08
7537.824 LK 5.690615935947136 0
7537.824 CosK 5.654888737883994 -0.035727198063142396
7537.824 CosF 5.690615865460131 -7.048700467748859e-08
7635.6 LK 5.3355347157162285 0
7635.6 CosK 5.295955505957863 -0.03957920975836515
7635.6 CosF 5.335534645229018 -7.048721073488196e-08
7733.376 LK 5.004427574571956 0
7733.376 CosK 4.960659097688222 -0.04376847688373431
7733.376 CosF 5.00442750408547 -7.048648598129148e-08
7831.152 LK 4.69555390160259 0
7831.152 CosK 4.647236433150283 -0.04831746845230711
7831.152 CosF 4.69555383111765 -7.04849405508412e-08
7928.928 LK 4.407308161495088 0
7928.928 CosK 4.354058518105376 -0.053249643389712276
7928.928 CosF 4.407308091007508 -7.048758021710455e-08
8026.704000000001 LK 4.138208757930986 0
8026.704000000001 CosK 4.0796192908610465 -0.058589467069939616
8026.704000000001 CosF 4.138208687443694 -7.048729244729657e-08
8124.4800000000005 LK 3.886887866492895 0
8124.4800000000005 CosK 3.822525439286437 -0.0643624272064578
8124.4800000000005 CosF 3.8868877960076134 -7.048528161135437e-08
8222.256000000001 LK 3.65208214854475 0
8222.256000000001 CosK 3.5814870995800447 -0.07059504896470514
8222.256000000001 CosF 3.6520820780579015 -7.048684835808672e-08
8320.032 LK 3.432624265969075 0
8320.032 CosK 3.3553093566024472 -0.07731490936662766
8320.032 CosF 3.4326241954813668 -7.048770811479699e-08
8417.808 LK 3.227435124235626 0
8417.808 CosK 3.1428844732818106 -0.08455065095381542
8417.808 CosF 3.2274350537454666 -7.049015948723536e-08
8515.583999999999 LK 3.0355167781255616 0
8515.583999999999 CosK 2.943184783437573 -0.09233199468798858
8515.583999999999 CosF 3.035516707638635 -7.048692651778765e-08
8613.36 LK 2.855945940615692 0
8613.36 CosK 2.7552561885249816 -0.10068975209071063
8613.36 CosF 2.855945870130199 -7.048549299781826e-08
8711.136 LK 2.687868041004039 0
8711.136 CosK 2.5782122043756317 -0.1096558366284075
8711.136 CosF 2.6878679705205286 -7.048351058358548e-08
8808.912 LK 2.530491783395693 0
8808.912 CosK 2.4112285090823207 -0.11926327431337214
8808.912 CosF 2.530491712910589 -7.048510397567043e-08
8906.688 LK 2.383084161214363 0
8906.688 CosK 2.2535379476930757 -0.12954621352128726
8906.688 CosF 2.383084090727607 -7.048675598753107e-08
9004.464 LK 2.2449658875148195 0
9004.464 CosK 2.104425953451937 -0.14053993406288257
9004.464 CosF 2.2449658170289695 -7.048585004554297e-08
9102.24 LK 2.1155072045841443 0
9102.24 CosK 1.9632263491366757 -0.1522808554474686
9102.24 CosF 2.1155071340972427 -7.04869016487919e-08
9200.016 LK 1.9941240396760929 0
9200.016 CosK 1.8293174953014386 -0.16480654437465425
9200.016 CosF 1.9941239691897863 -7.04863065692507e-08
9297.792 LK 1.8802744767593271 0
9297.792 CosK 1.7021187552763877 -0.17815572148293946
9297.792 CosF 1.8802744062704733 -7.04888538649584e-08
9395.568000000001 LK 1.7734555169053579 0
9395.568000000001 CosK 1.581087249637676 -0.19236826726768186
9395.568000000001 CosF 1.7734554464186658 -7.048669203868485e-08
9493.344 LK 1.673200102429016 0
9493.344 CosK 1.4657148751139175 -0.20748522731509844
9493.344 CosF 1.673200031941633 -7.048738304149538e-08
9591.119999999999 LK 1.5790743821427533 0
9591.119999999999 CosK 1.3555255654755456 -0.22354881666720772
9591.119999999999 CosF 1.5790743116567683 -7.048598504866277e-08
9688.895999999999 LK 1.4906751971256078 0
9688.895999999999 CosK 1.2500727735668988 -0.24060242355870898
9688.895999999999 CosF 1.4906751266380525 -7.04875553481088e-08
9786.672 LK 1.4076277682534748 0
9786.672 CosK 1.1489371559573556 -0.2586906122961192
9786.672 CosF 1.4076276977684756 -7.04849991706169e-08
9884.448 LK 1.3295835684113229 0
9884.448 CosK 1.051724442964769 -0.2778591254465539
9884.448 CosF 1.3295834979253414 -7.048598149594909e-08
9982.224 LK 1.25621836382612 0
9982.224 CosK 0.9580634785215807 -0.29815488530453926
9982.224 CosF 1.2562182933370423 -7.048907768592017e-08
10080 LK 1.1872304103357258 0
10080 CosK 0.8676044157036813 -0.31962599463204455
10080 CosF 1.18723033985043 -7.048529582220908e-08


==> cos_black_payoffa.txt <==
Strike Method V Vk Error PhiError
6.391925391306295 New 0 -7.28578627177926e-07 7.28578627177926e-07 2.4398160732927453e-35
6.391925391306295 Classic 0 -3.905571722075945e-07 3.905571722075945e-07 1.307872109812998e-35
7.6703104695675535 New 0 -5.781096777856446e-07 5.781096777856446e-07 6.437563868360136e-34
7.6703104695675535 Classic 0 2.2142266453856846e-07 -2.2142266453856846e-07 -2.465661101418273e-34
8.948695547828812 New 0 -8.590542089089702e-07 8.590542089089702e-07 1.6989818546635056e-32
8.948695547828812 Classic 0 -1.8818171848030158e-07 1.8818171848030158e-07 3.721736320732087e-33
10.227080626090071 New 0 -5.531201234673975e-07 5.531201234673975e-07 1.2409114239579105e-31
10.227080626090071 Classic 0 1.17659391665863e-07 -1.17659391665863e-07 -2.6396595795291744e-32
11.50546570435133 New 0 -8.830396026770666e-07 8.830396026770666e-07 1.606982623018764e-30
11.50546570435133 Classic 0 -1.0649844141095557e-07 1.0649844141095557e-07 1.9380913857900323e-31
12.78385078261259 New 0 -5.736534784201365e-07 5.736534784201365e-07 6.531758299005094e-30
12.78385078261259 Classic 0 2.365762577678606e-07 -2.365762577678606e-07 -2.693714922253228e-30
14.062235860873848 New 0 -8.650017002822292e-07 8.650017002822292e-07 5.012492580544672e-29
14.062235860873848 Classic 0 1.5771066162130673e-08 -1.5771066162130673e-08 -9.13898228167254e-31
15.340620939135109 New 0 -8.961885518673587e-07 8.961885518673587e-07 2.234472193476275e-28
15.340620939135109 Classic 0 -3.45569631323317e-08 3.45569631323317e-08 8.616107966262942e-30
16.619006017396366 New 0 -5.019293541160174e-07 5.019293541160174e-07 4.686004757594671e-28
16.619006017396366 Classic 0 2.0054382746550393e-07 -2.0054382746550393e-07 -1.8722740997379081e-28
17.897391095657625 New 0 -5.132666000641433e-07 5.132666000641433e-07 1.5965180929441812e-27
17.897391095657625 Classic 0 3.042169907029987e-08 -3.042169907029987e-08 -9.462683326319547e-29
19.175776173918884 New 0 -9.457398053732781e-07 9.457398053732781e-07 8.873809233001596e-27
19.175776173918884 Classic 0 -2.156586883583545e-07 2.156586883583545e-07 2.023510112462749e-27
20.454161252180143 New 0 -8.848005180444331e-07 8.848005180444331e-07 2.2990417992958094e-26
20.454161252180143 Classic 0 4.1981665199291726e-08 -4.1981665199291726e-08 -1.0908402643178264e-27
21.7325463304414 New 0 -7.821527001374017e-07 7.821527001374017e-07 5.224952235676817e-26
21.7325463304414 Classic 0 -2.467181361190853e-07 2.467181361190853e-07 1.6481314667468075e-26
23.010931408702664 New 0 -5.352467425836251e-07 5.352467425836251e-07 8.613001857485125e-26
23.010931408702664 Classic 0 -5.1770045132905396e-08 5.1770045132905396e-08 8.33065312531328e-27
24.289316486963923 New 0 -4.344212255066693e-07 4.344212255066693e-07 1.589848381876353e-25
24.289316486963923 Classic 0 2.4606189359062734e-07 -2.4606189359062734e-07 -9.005110256991447e-26
25.56770156522518 New 0 -1.0201270484082917e-06 1.0201270484082917e-06 8.067811297852287e-25
25.56770156522518 Classic 0 -1.8354237530520418e-07 1.8354237530520418e-07 1.4515694407205904e-25
26.84608664348644 New 0 -9.024879081448134e-07 9.024879081448134e-07 1.473543647758053e-24
26.84608664348644 Classic 0 6.011556987016066e-08 -6.011556987016066e-08 -9.815413072472613e-26
28.1244717217477 New 0 -6.662643452336841e-07 6.662643452336841e-07 2.1555461757787795e-24
28.1244717217477 Classic 0 -1.9306179411445274e-07 1.9306179411445274e-07 6.246073573792064e-25
29.402856800008955 New 0 -4.522080236285534e-07 4.522080236285534e-07 2.7933885619787315e-24
29.402856800008955 Classic 0 1.1238559716275519e-08 -1.1238559716275519e-08 -6.94230586902322e-26
30.681241878270217 New 0 -5.964767585364447e-07 5.964767585364447e-07 6.802280263302028e-24
30.681241878270217 Classic 0 -1.465688043149244e-07 1.465688043149244e-07 1.671485218055266e-24
31.959626956531476 New 0 -9.83396102288213e-07 9.83396102288213e-07 2.0079034780700886e-23
31.959626956531476 Classic 0 -3.2601279280729303e-07 3.2601279280729303e-07 6.656546828383265e-24
33.23801203479273 New 0 -1.0563889821157384e-06 1.0563889821157384e-06 3.7550496783893795e-23
33.23801203479273 Classic 0 -1.0270630067390875e-07 1.0270630067390875e-07 3.650807305294956e-24
34.516397113054 New 0 -8.221804504983255e-07 8.221804504983255e-07 4.9586482891677486e-23
34.516397113054 Classic 0 1.6445470582632626e-07 -1.6445470582632626e-07 -9.918419310469349e-24
35.79478219131525 New 0 -8.274177998279693e-07 8.274177998279693e-07 8.268744081355785e-23
35.79478219131525 Classic 0 1.6425471392793275e-07 -1.6425471392793275e-07 -1.6414684261189024e-23
37.073167269576516 New 0 -1.136139315376684e-06 1.136139315376684e-06 1.8406353698817597e-22
37.073167269576516 Classic 0 -2.3880505938225006e-07 2.3880505938225006e-07 3.8688304581727354e-23
38.35155234783777 New 0 -3.17685658174439e-07 3.17685658174439e-07 8.176402837177992e-23
38.35155234783777 Classic 0 1.3209507570871427e-07 -1.3209507570871427e-07 -3.399783792597015e-23
39.62993742609903 New 0 -9.370102642569242e-07 9.370102642569242e-07 3.759892606734808e-22
39.62993742609903 Classic 0 -3.553886642153814e-07 3.553886642153814e-07 1.4260497051869914e-22
40.90832250436029 New 0 -7.227520280991523e-07 7.227520280991523e-07 4.4431622703262535e-22
40.90832250436029 Classic 0 -2.62376198513128e-07 2.62376198513128e-07 1.6129737178755191e-22
42.18670758262155 New 0 -5.885860066090899e-07 5.885860066090899e-07 5.453834361541384e-22
42.18670758262155 Classic 0 3.258485478156042e-07 -3.258485478156042e-07 -3.0193106645081725e-22
43.4650926608828 New 0 -2.958681991309195e-07 2.958681991309195e-07 4.069681342653618e-22
43.4650926608828 Classic 0 3.90659879037476e-07 -3.90659879037476e-07 -5.373545469611735e-22
44.74347773914406 New 0 -1.1575791112186978e-06 1.1575791112186978e-06 2.3301547770233232e-21
44.74347773914406 Classic 0 -1.4266332291568916e-07 1.4266332291568916e-07 2.8717486362382147e-22
46.02186281740533 New 0 -6.747797453919269e-07 6.747797453919269e-07 1.9613415811748972e-21
46.02186281740533 Classic 0 2.91542041411407e-07 -2.91542041411407e-07 -8.47407665072526e-22
47.30024789566659 New 0 -1.1985753982185414e-06 1.1985753982185414e-06 4.96762413513709e-21
47.30024789566659 Classic 0 -4.0390403473041364e-07 4.0390403473041364e-07 1.6740235401029053e-21
48.578632973927846 New 0 -1.2106237962676516e-06 1.2106237962676516e-06 7.070336569829413e-21
48.578632973927846 Classic 0 -1.8764588585533262e-07 1.8764588585533262e-07 1.0958974811425855e-21
49.857018052189105 New 0 -3.534644460457537e-07 3.534644460457537e-07 2.8765591721841497e-21
49.857018052189105 Classic 0 3.365243545843025e-09 -3.365243545843025e-09 -2.738697568234404e-23
51.13540313045036 New 0 -3.1211955672382935e-07 3.1211955672382935e-07 3.502390978806744e-21
51.13540313045036 Classic 0 4.046407515587094e-08 -4.046407515587094e-08 -4.540600187929863e-22
52.413788208711615 New 0 -1.2983361727342652e-06 1.2983361727342652e-06 1.988910401064472e-20
52.413788208711615 Classic 0 -3.3568386523982736e-07 3.3568386523982736e-07 5.142313254963638e-21
53.69217328697288 New 0 -7.859563819176971e-07 7.859563819176971e-07 1.6282053050445783e-20
53.69217328697288 Classic 0 -3.2999732499084744e-07 3.2999732499084744e-07 6.83630043043384e-21
54.97055836523414 New 0 -1.180254078479923e-06 1.180254078479923e-06 3.277025413858072e-20
54.97055836523414 Classic 0 -4.7116947022721356e-07 4.7116947022721356e-07 1.3082219806071089e-20
56.2489434434954 New 0 -3.502872891718974e-07 3.502872891718974e-07 1.2924992309575025e-20
56.2489434434954 Classic 0 4.5928635040137876e-07 -4.5928635040137876e-07 -1.6946868271653097e-20
57.52732852175666 New 0 -1.1375682198216642e-06 1.1375682198216642e-06 5.533195692865104e-20
57.52732852175666 Classic 0 -3.3780858550251255e-08 3.3780858550251255e-08 1.6431199270039231e-21
58.80571360001791 New 0 -7.767280726777949e-07 7.767280726777949e-07 4.9422134374309423e-20
58.80571360001791 Classic 0 2.601631149218553e-07 -2.601631149218553e-07 -1.6553819640610007e-20
60.084098678279176 New 0 -2.631057192647414e-07 2.631057192647414e-07 2.17398474487628e-20
60.084098678279176 Classic 0 4.737940095770536e-08 -4.737940095770536e-08 -3.9148557922370974e-21
61.362483756540435 New 0 -4.3024188617203814e-07 4.3024188617203814e-07 4.5843767109619e-20
61.362483756540435 Classic 0 4.5000853719055454e-07 -4.5000853719055454e-07 -4.794997242099036e-20
62.640868834801694 New 0 -5.944052963372695e-07 5.944052963372695e-07 8.113300563855911e-20
62.640868834801694 Classic 0 3.7646161478615595e-07 -3.7646161478615595e-07 -5.138490942687647e-20
63.91925391306295 New 0 0 0 0
63.91925391306295 Classic 0 4.3234757948863667e-07 -4.3234757948863667e-07 -7.511564063339361e-20


==> cos_black_payoffb.txt <==
Strike Method V Vk Error PhiError
41517.51349777121 New 39501.51349777121 39501.513174918175 0.00032285303313983604 1.370270551562396e-13
41517.51349777121 Classic 39501.51349777121 39501.51303271482 0.0004650563860195689 1.9738178216298137e-13
48990.66592737002 New 46974.66592737003 46974.66607402756 -0.00014665753406006843 -1.2347000240492981e-14
48990.66592737002 Classic 46974.66592737003 46974.66622901805 -0.00030164801864884794 -2.5395546043178975e-14
56463.81835696884 New 54447.81835696884 54447.81879972205 -0.0004427532112458721 -8.659121618884538e-15
56463.81835696884 Classic 54447.81835696884 54447.81922180452 -0.0008648356815683655 -1.6913976357119412e-14
63936.97078656766 New 61920.97078656766 61920.970369341136 0.0004172265253146179 2.152260641545779e-15
63936.97078656766 Classic 61920.97078656766 61898.54092236173 22.429864205929334 1.1570432605941226e-10
71410.12321616648 New 69394.1232161665 69394.12263204773 0.0005841187667101622 8.8237618038691315e-16
71410.12321616648 Classic 69394.1232161665 68867.32781319061 526.7954029758839 7.95782881863635e-10
78883.2756457653 New 76867.2756457653 76867.27499506234 0.0006507029611384496 3.1426137592748876e-16
78883.2756457653 Classic 76867.2756457653 75780.41901362153 1086.8566321437684 5.249047277360466e-10
86356.4280753641 New 84340.42807536412 84340.42792429596 0.0001510681613581255 2.513905540025891e-17
86356.4280753641 Classic 84340.42807536412 82637.81265285537 1702.615422508752 2.8333000843450427e-10
93829.58050496293 New 91813.58050496291 91813.58069870208 -0.00019373916438780725 -1.1850947256876651e-17
93829.58050496293 Classic 91813.58050496291 89439.51239991526 2374.068105047656 1.4522079717880474e-10
101302.73293456173 New 99286.73293456173 99286.7325532566 0.00038130512984935194 9.07218986470748e-18
101302.73293456173 Classic 99286.73293456173 96185.51123748577 3101.221697075962 7.378571607347414e-11
108775.88536416055 New 106759.88536416054 106759.885051399 0.00031276153458748013 3.0423345268162534e-18
108775.88536416055 Classic 106759.88536416054 102875.8155127991 3884.0698513614334 3.778162755515519e-11
116249.03779375937 New 114233.0377937594 114233.03762465842 0.00016910098202060908 7.02991811374244e-19
116249.03779375937 Classic 114233.0377937594 109510.4231293518 4722.614664407607 1.9632999156384867e-11
123722.1902233582 New 121706.19022335818 121706.19104112715 -0.0008177689742296934 -1.5118090219282252e-18
123722.1902233582 Classic 121706.19022335818 116089.33667937135 5616.853543986828 1.0383873844868691e-11
131195.342652957 New 129179.342652957 129179.34284592966 -0.00019297265680506825 -1.6442924743642399e-19
131195.342652957 Classic 129179.342652957 122612.55085187388 6566.79180108312 5.595469595542291e-12
138668.49508255583 New 136652.49508255583 136652.49494300396 0.00013955187750980258 5.661621448213726e-20
138668.49508255583 Classic 136652.49508255583 129080.06823866564 7572.426843890193 3.0721345351578376e-12
146141.64751215465 New 144125.64751215468 144125.6459992657 0.001512888993602246 3.01015859202257e-19
146141.64751215465 Classic 144125.64751215468 135491.8871728345 8633.760339320172 1.7178383858149135e-12
153614.79994175344 New 151598.7999417535 151598.8016118004 -0.0016700468841008842 -1.6743969582292544e-19
153614.79994175344 Classic 151598.7999417535 141848.01300267587 9750.786939077632 9.776185415251412e-13
161087.95237135226 New 159071.95237135226 159071.95407534015 -0.0017039878875948489 -8.826028366315278e-20
161087.95237135226 Classic 159071.95237135226 148148.44084544346 10923.511525908805 5.65797581598575e-13
168561.1048009511 New 166545.10480095117 166545.1046036317 0.00019731945940293372 5.402873095558159e-21
168561.1048009511 Classic 166545.10480095117 154393.168221276 12151.93657967518 3.3273642348261937e-13
176034.2572305499 New 174018.25723054985 174018.25821646553 -0.0009859156853053719 -1.457804178125641e-20
176034.2572305499 Classic 174018.25723054985 160582.20614397182 13436.051086578023 1.9866943698594466e-13
183507.40966014873 New 181491.4096601488 181491.4074901552 0.0021699936187360436 1.7673160054488573e-20
183507.40966014873 Classic 181491.4096601488 166715.5404877247 14775.869172424107 1.203396630173221e-13
190980.56208974755 New 188964.56208974755 188964.56155461795 0.0005351295985747129 2.445208836185472e-21
190980.56208974755 Classic 188964.56208974755 172793.1796912649 16171.382398482645 7.389314147343544e-14
198453.71451934634 New 196437.7145193464 196437.71703631675 -0.0025169703585561365 -6.5646935041146465e-21
198453.71451934634 Classic 196437.7145193464 178815.12701410937 17622.587505237025 4.596275253224888e-14
205926.86694894516 New 203910.8669489452 203910.86510274562 0.0018461995641700923 2.7931728275815383e-21
205926.86694894516 Classic 203910.8669489452 184781.37359722774 19129.49335171745 2.894160635306927e-14
213400.01937854398 New 211384.019378544 211384.02184948357 -0.0024709395656827837 -2.2015985953292552e-21
213400.01937854398 Classic 211384.019378544 190691.9235856501 20692.095792893902 1.8436585687786907e-14
220873.1718081428 New 218857.17180814274 218857.17063794783 0.001170194911537692 6.228383238632301e-22
220873.1718081428 Classic 218857.17180814274 196546.77446977576 22310.39733836698 1.1874748681560625e-14
228346.32423774162 New 226330.32423774165 226330.32388327678 0.00035446486435830593 1.1422487609132253e-22
228346.32423774162 Classic 226330.32423774165 202345.93168176882 23984.392555972823 7.728873982450156e-15
235819.47666734044 New 233803.47666734044 233803.4794133225 -0.0027459820557851344 -5.425760063892545e-22
235819.47666734044 Classic 233803.47666734044 208089.39752928657 25714.079138053872 5.0808206620685245e-15
243292.62909693926 New 241276.6290969393 241276.63087449395 -0.0017775546584744006 -2.1795618046783867e-22
243292.62909693926 Classic 241276.6290969393 213777.15685138266 27499.472245556623 3.3718681487223467e-15
250765.78152653808 New 248749.78152653802 248749.78524419345 -0.003717655432410538 -2.86110489918937e-22
250765.78152653808 Classic 248749.78152653802 219409.22646593157 29340.55506060645 2.2580469695225493e-15
258238.93395613687 New 256222.93395613675 256222.93007826048 0.003877876268234104 1.8934804865087325e-22
258238.93395613687 Classic 256222.93395613675 224985.59312560648 31237.340830530273 1.5252496784784182e-15
265712.0863857357 New 263696.08638573583 263696.08273420495 0.003651530889328569 1.14286778908143e-22
265712.0863857357 Classic 263696.08638573583 230506.26603209245 33189.82035364339 1.0387855876676697e-15
273185.2388153345 New 271169.23881533445 271169.2419270712 -0.0031117367325350642 -6.303987072497668e-23
273185.2388153345 Classic 271169.23881533445 235971.24961633168 35197.98919900277 7.130669717924978e-16
280658.39124493336 New 278642.3912449333 278642.3928000794 -0.0015551461256109178 -2.0583230380185115e-23
280658.39124493336 Classic 278642.3912449333 241380.52992141555 37261.86132351775 4.931816138597148e-16
288131.54367453215 New 286115.54367453215 286115.54568800837 -0.0020134762162342668 -1.7565978024267538e-23
288131.54367453215 Classic 286115.54367453215 246734.10736606293 39381.436308469216 3.4357169912464195e-16
295604.696104131 New 293588.69610413094 293588.70127872773 -0.005174596793949604 -3.001010451818226e-23
295604.696104131 Classic 293588.69610413094 252031.99873976517 41556.69736436577 2.4100831059789657e-16
303077.8485337298 New 301061.84853372973 301061.8503064756 -0.001772745861671865 -6.890075111156362e-24
303077.8485337298 Classic 301061.84853372973 257274.18369227945 43787.664841450285 1.7018812804628495e-16
310551.00096332864 New 308535.00096332864 308535.00243002037 -0.0014666917268186808 -3.850120912439876e-24
310551.00096332864 Classic 308535.00096332864 262460.68398304697 46074.31698028167 1.2094681389997104e-16
318024.15339292743 New 316008.15339292755 316008.1534505956 -5.7668075896799564e-05 -1.0300552269491531e-25
318024.15339292743 Classic 316008.15339292755 267591.4803292736 48416.67306365393 8.648085857754925e-17
325497.3058225263 New 323481.3058225264 323481.31166859454 -0.005846068146638572 -7.156137139954874e-24
325497.3058225263 Classic 323481.3058225264 272666.5770293975 50814.72879312892 6.220200634888797e-17
332970.45825212507 New 330954.458252125 330954.4563803447 0.0018717803177423775 1.5810166020211616e-24
332970.45825212507 Classic 330954.458252125 277685.98288623197 53268.47536589304 4.4993711665592776e-17
340443.6106817239 New 338427.6106817239 338427.6071965312 0.0034851927193813026 2.0447321558282806e-24
340443.6106817239 Classic 338427.6106817239 282649.68857410527 55777.92210761865 3.2724420168931005e-17
347916.7631113227 New 345900.76311132277 345900.769736515 -0.006625192239880562 -2.716993409080445e-24
347916.7631113227 Classic 345900.76311132277 287557.70009502233 58343.06301630044 2.3926508385168174e-17
355389.9155409215 New 353373.9155409216 353373.90794505435 0.007595867267809808 2.1907747657588896e-24
355389.9155409215 Classic 353373.9155409216 292410.00620532676 60963.90933559486 1.7583007902262114e-17
362863.06797052035 New 360847.06797052047 360847.0641476965 0.0038228239864110947 7.799880072163973e-25
362863.06797052035 Classic 360847.06797052047 297206.6200828035 63640.44788771699 1.2984847406720587e-17
370336.22040011914 New 368320.2204001191 368320.21272447606 0.007675643020775169 1.1142001987010555e-24
370336.22040011914 Classic 368320.2204001191 301947.54078267573 66372.67961744335 9.634691532411622e-18
377809.372829718 New 375793.37282971817 375793.37554935407 -0.0027196359005756676 -2.8240944013879276e-25
377809.372829718 Classic 375793.37282971817 306632.77385581244 69160.59897390573 7.181698855993925e-18
385282.5252593168 New 383266.5252593167 383266.5174908015 0.007768515206407756 5.801225726788729e-25
385282.5252593168 Classic 383266.5252593167 311262.2893807667 72004.23587855004 5.376996948810292e-18
392755.6776889156 New 390739.67768891575 390739.676972996 0.0007159197703003883 3.864338702518131e-26
392755.6776889156 Classic 390739.67768891575 315836.11867702083 74903.55901189492 4.043088821594725e-18
400228.8301185144 New 398212.83011851425 398212.8247382948 0.005380219430662692 2.109512693518861e-25
400228.8301185144 Classic 398212.83011851425 320354.2508489084 77858.57926960586 3.0527316475705116e-18
407701.9825481132 New 405685.9825481134 405685.9759045952 0.006643518165219575 1.9011834244215472e-25
407701.9825481132 Classic 405685.9825481134 324816.6955683797 80869.28697973368 2.314245918007171e-18


==> cos_calibrated_otm.txt <==
Strike Method Price Error
302.4 LK 0.005646062206653158 0
302.4 CosK 0.0056460621885427095 -1.8110448904429255e-11
302.4 CosF 0.0056446115480580225 -1.450658595135955e-06
400.176 LK 0.028043779611801326 0
400.176 CosK 0.02804377951545594 -9.634538652991687e-11
400.176 CosF 0.02804232778853349 -1.4518232678353837e-06
497.952 LK 0.09710736243497978 0
497.952 CosK 0.09710736207828412 -3.566956591205539e-10
497.952 CosF 0.09710591028268192 -1.4521522978538925e-06
595.728 LK 0.2672210303262709 0
595.728 CosK 0.26722102928297314 -1.04329778150003e-09
595.728 CosF 0.2672195780527128 -1.4522735581334878e-06
693.504 LK 0.6271129839493715 0
693.504 CosK 0.6271129813608379 -2.588533609682031e-09
693.504 CosF 0.6271115316190489 -1.4523303226710027e-06
791.28 LK 1.3094720437117302 0
791.28 CosK 1.309472038051949 -5.659781310285439e-09
791.28 CosF 1.3094705913722462 -1.4523394840093573e-06
889.0559999999999 LK 2.500680562419547 0
889.0559999999999 CosK 2.5006805510759382 -1.1343608719016629e-08
889.0559999999999 CosF 2.5006791100600525 -1.4523594944471085e-06
986.8320000000001 LK 4.450524065635736 0
986.8320000000001 CosK 4.450524044534317 -2.110141839040125e-08
986.8320000000001 CosF 4.450522613270788 -1.4523649474185163e-06
1084.6080000000002 LK 7.481776360598909 0
1084.6080000000002 CosK 7.481776323601503 -3.6997406027694524e-08
1084.6080000000002 CosF 7.48177490823009 -1.4523688189882478e-06
1182.384 LK 11.999503601851607 0
1182.384 CosK 11.999503540103396 -6.174821187698853e-08
1182.384 CosF 11.999502149498463 -1.452353144415497e-06
1280.16 LK 18.499684979154782 0
1280.16 CosK 18.499684880247923 -9.890685959135226e-08
1280.16 CosF 18.499683526834332 -1.4523204505678677e-06
1377.9360000000001 LK 27.57616238026179 0
1377.9360000000001 CosK 27.57616222727155 -1.5299023914394638e-07
1377.9360000000001 CosF 27.57616092798242 -1.452279366986886e-06
1475.712 LK 39.923819798099885 0
1475.712 CosK 39.92381956891903 -2.2918085562650958e-07
1475.712 CosF 39.92381834630543 -1.451794453544153e-06
1573.4880000000003 LK 56.334099152346894 0
1573.4880000000003 CosK 56.33409882285895 -3.294879462600875e-07
1573.4880000000003 CosF 56.334097706363224 -1.4459836705782436e-06
1671.2640000000001 LK 77.67655153598979 0
1671.2640000000001 CosK 77.67655105651443 -4.794753607484381e-07
1671.2640000000001 CosF 77.67655008391478 -1.4520750113433678e-06
1769.04 LK 104.85782498009486 0
1769.04 CosK 104.85782430864124 -6.714536198160204e-07
1769.04 CosF 104.85782352767922 -1.4524156455308912e-06
1866.8160000000003 LK 138.74936112176167 0
1866.8160000000003 CosK 138.7493601900925 -9.316691773619823e-07
1866.8160000000003 CosF 138.74935966028914 -1.4614725216688385e-06
1964.592 LK 180.08089036848241 0
1964.592 CosK 180.08088914620885 -1.2222735676914454e-06
1964.592 CosF 180.08088894088272 -1.4275996988999395e-06
2062.368 LK 182.9443343358812 0
2062.368 CosK 182.9443325410464 -1.7948347874607862e-06
2062.368 CosF 182.94433274953974 -1.5863414546402055e-06
2160.1440000000002 LK 142.37558123578808 0
2160.1440000000002 CosK 142.3755790541657 -2.181622363650604e-06
2160.1440000000002 CosF 142.3755797842876 -1.451500480698087e-06
2257.92 LK 109.42430977290483 0
2257.92 CosK 109.42430693908159 -2.833823245396161e-06
2257.92 CosF 109.42430831977686 -1.4531279788343454e-06
2355.696 LK 83.34660896761288 0
2355.696 CosK 83.34660533629341 -3.631319472674477e-06
2355.696 CosF 83.34660752054629 -1.4470665945509609e-06
2453.472 LK 63.14856714941443 0
2453.472 CosK 63.14856252904593 -4.620368500241057e-06
2453.472 CosF 63.148565697027664 -1.45238676907411e-06
2551.248 LK 47.753653518033 0
2551.248 CosK 47.75364770310057 -5.81493242890474e-06
2551.248 CosF 47.75365206555955 -1.4524734481824453e-06
2649.024 LK 36.142212762740535 0
2649.024 CosK 36.1422055085568 -7.254183735483366e-06
2649.024 CosF 36.142211310483276 -1.452257258449663e-06
2746.8 LK 27.433404636088262 0
2746.8 CosK 27.433395658277504 -8.977810757926363e-06
2746.8 CosF 27.433403182812754 -1.4532755088225713e-06
2844.5760000000005 LK 20.912895817895517 0
2844.5760000000005 CosK 20.912884793081048 -1.102481446935144e-05
2844.5760000000005 CosF 20.91289436571924 -1.4521762778940683e-06
2942.3520000000003 LK 16.02530884946295 0
2942.3520000000003 CosK 16.02529540396131 -1.344550164006364e-05
2942.3520000000003 CosF 16.025307397024676 -1.4524382727643115e-06
3040.1280000000006 LK 12.350329617475511 0
3040.1280000000006 CosK 12.350313327707227 -1.6289768284494244e-05
3040.1280000000006 CosF 12.3503281651017 -1.4523738105509665e-06
3137.904 LK 9.574948572528625 0
3137.904 CosK 9.574928954816187 -1.9617712437636214e-05
3137.904 CosF 9.574947117099555 -1.4554290697077477e-06
3235.6800000000003 LK 7.468062165520224 0
3235.6800000000003 CosK 7.468038684000021 -2.3481520202928152e-05
3235.6800000000003 CosF 7.468060713736804 -1.451783419703645e-06
3333.456 LK 5.8596308488835955 0
3333.456 CosK 5.859602889071311 -2.7959812284095165e-05
3333.456 CosF 5.859629396511082 -1.4523725138104737e-06
3431.2320000000004 LK 4.6245473578187655 0
3431.2320000000004 CosK 4.624514236422101 -3.3121396664448355e-05
3431.2320000000004 CosF 4.624545905481 -1.4523377656061598e-06
3529.0080000000003 LK 3.670556823852093 0
3529.0080000000003 CosK 3.6705177768699286 -3.904698216450342e-05
3529.0080000000003 CosF 3.6705553714436974 -1.4524083957745404e-06
3626.7840000000006 LK 2.929377326189631 0
3626.7840000000006 CosK 2.929331503198455 -4.5822991176169836e-05
3626.7840000000006 CosF 2.9293758738087945 -1.4523808364863555e-06
3724.56 LK 2.3502362827136274 0
3724.56 CosK 2.3501827395775763 -5.3543136051104057e-05
3724.56 CosF 2.350234830340696 -1.452372931254331e-06
3822.3360000000002 LK 1.8951850458184725 0
3822.3360000000002 CosK 1.8951227375082453 -6.230831022713268e-05
3822.3360000000002 CosF 1.8951835934590235 -1.4523594489279645e-06
3920.112 LK 1.5357045744627507 0
3920.112 CosK 1.5356323472990425 -7.222716370813842e-05
3920.112 CosF 1.5357031220669342 -1.4523958165035822e-06
4017.8880000000004 LK 1.2502422231547514 0
4017.8880000000004 CosK 1.2501588069251284 -8.341622962304562e-05
4017.8880000000004 CosF 1.2502407707497696 -1.4524049818387397e-06
4115.664 LK 1.0224184928646292 0
4115.664 CosK 1.0223224923524867 -9.600051214242455e-05
4115.664 CosF 1.0224170404744655 -1.45239016369203e-06
4213.4400000000005 LK 0.8397160811873393 0
4213.4400000000005 CosK 0.8396059673832497 -0.00011011380408965099
4213.4400000000005 CosF 0.8397146287957185 -1.4523916208597498e-06
4311.215999999999 LK 0.6925169519034373 0
4311.215999999999 CosK 0.6923910529276327 -0.00012589897580461695
4311.215999999999 CosF 0.6925154995187768 -1.4523846605385415e-06
4408.991999999999 LK 0.5733914201949851 0
4408.991999999999 CosK 0.573247911773251 -0.000143508421734162
4408.991999999999 CosF 0.5733899678093621 -1.4523856229908816e-06
4506.768 LK 0.47657051906498477 0
4506.768 CosK 0.4764074146414714 -0.00016310442351336052
4506.768 CosF 0.4765690666777118 -1.4523872729488296e-06
4604.544 LK 0.3975522967139559 0
4604.544 CosK 0.39736743717094214 -0.00018485954301378227
4604.544 CosF 0.39755084432408694 -1.4523898689833281e-06
4702.32 LK 0.3328064771838332 0
4702.32 CosK 0.3325975201551046 -0.0002089570287286402
4702.32 CosF 0.33280502479601637 -1.4523878168470894e-06
4800.096 LK 0.2795517374614731 0
4800.096 CosK 0.2793161462491298 -0.00023559121234328906
4800.096 CosF 0.2795502850740377 -1.4523874354299693e-06
4897.871999999999 LK 0.23558687412338739 0
4897.871999999999 CosK 0.23532190621881455 -0.00026496790457283814
4897.871999999999 CosF 0.23558542173168462 -1.4523917027664535e-06
4995.647999999999 LK 0.1991621708370224 0
4995.647999999999 CosK 0.19886486600080389 -0.00029730483621850934
4995.647999999999 CosF 0.19916071844954786 -1.4523874745375753e-06
5093.424 LK 0.16888090964371305 0
5093.424 CosK 0.1685480776136501 -0.00033283203006295725
5093.424 CosF 0.16887945725693498 -1.4523867780669164e-06
5191.2 LK 0.14362359942857114 0
5191.2 CosK 0.14325180713603913 -0.0003717922925320083
5191.2 CosF 0.143622147037604 -1.4523909671326773e-06
5288.976 LK 0.1224894094506596 0
5288.976 CosK 0.12207496787868877 -0.0004144415719708333
5288.976 CosF 0.1224879570640951 -1.4523865645016398e-06
5386.752 LK 0.10475069626908745 0
5386.752 CosK 0.10428964684842867 -0.00046104942065877674
5386.752 CosF 0.10474924387699502 -1.4523920924269795e-06
5484.528 LK 0.08981754185686305 0
5484.528 CosK 0.08930564239790328 -0.0005118994589597692
5484.528 CosF 0.08981608946896813 -1.4523878949235236e-06
5582.304 LK 0.07720998124275434 0
5582.304 CosK 0.07664269146334846 -0.0005672897794058857
5582.304 CosF 0.07720852885131535 -1.4523914389913406e-06
5680.08 LK 0.06653616267956022 0
5680.08 CosK 0.06590862927168928 -0.0006275334078709449
5680.08 CosF 0.06653471028903368 -1.45239052654067e-06
5777.856000000001 LK 0.05747510450243052 0
5777.856000000001 CosK 0.056782145733905054 -0.000692958768525466
5777.856000000001 CosF 0.057473652112548734 -1.4523898817855874e-06
5875.632 LK 0.04976302855525715 0
5875.632 CosK 0.048999118436768185 -0.0007639101184889613
5875.632 CosF 0.049761576168293686 -1.4523869634602837e-06
5973.407999999999 LK 0.04318248773169986 0
5973.407999999999 CosK 0.042341739683251944 -0.0008407480484479146
5973.407999999999 CosF 0.043181035342513496 -1.4523891863627014e-06
6071.183999999999 LK 0.03755368494658872 0
6071.183999999999 CosK 0.036629835043186176 -0.0009238499034025446
6071.183999999999 CosF 0.03755223256393947 -1.4523826492515712e-06
6168.96 LK 0.03272751742967356 0
6168.96 CosK 0.03171390715215239 -0.0010136102775211708
6168.96 CosF 0.0327260650392418 -1.4523904317553793e-06
6266.736 LK 0.028579984386638165 0
6266.736 CosK 0.02746954287522385 -0.0011104415114143139
6266.736 CosF 0.028578531996572565 -1.4523900656003563e-06
6364.512 LK 0.025007675903360227 0
6364.512 CosK 0.02379290178851079 -0.0012147741148494373
6364.512 CosF 0.02500622351817583 -1.4523851843972757e-06
6462.288 LK 0.02192412232434251 0
6462.288 CosK 0.020597065002220916 -0.0013270573221215928
6462.288 CosF 0.0219226699337014 -1.4523906411087473e-06
6560.064 LK 0.019256830752291794 0
6560.064 CosK 0.017809071234296425 -0.0014477595179953687
6560.064 CosF 0.019255378360867326 -1.4523914244682357e-06
6657.84 LK 0.016944872031113584 0
6657.84 CosK 0.015367503257948556 -0.0015773687731650277
6657.84 CosF 0.016943419636845647 -1.4523942679367519e-06
6755.616 LK 0.014936910171467756 0
6755.616 CosK 0.013220516844739905 -0.0017163933267278515
6755.616 CosF 0.014935457783394668 -1.4523880730882982e-06
6853.392 LK 0.013189588476600601 0
6853.392 CosK 0.011324226393298886 -0.001865362083301715
6853.392 CosF 0.013188136094868241 -1.4523817323600086e-06
6951.168000000001 LK 0.01166620412302532 0
6951.168000000001 CosK 0.00964137900427886 -0.0020248251187464598
6951.168000000001 CosF 0.011664751733405865 -1.4523896194554992e-06
7048.9439999999995 LK 0.010335616683144038 0
7048.9439999999995 CosK 0.008140262486449501 -0.0021953541966945374
7048.9439999999995 CosF 0.010334164289815817 -1.4523933282214324e-06
7146.719999999999 LK 0.00917134693679553 0
7146.719999999999 CosK 0.006793803633627249 -0.0023775433031682815
7146.719999999999 CosF 0.009169894547994772 -1.4523888007579588e-06
7244.495999999999 LK 0.00815083087371434 0
7244.495999999999 CosK 0.005578821775088727 -0.002572009098625613
7244.495999999999 CosF 0.008149378483722103 -1.4523899922371658e-06
7342.272 LK 0.007254800630164303 0
7342.272 CosK 0.00447540912682598 -0.0027793915033383233
7342.272 CosF 0.007253348239828483 -1.452390335819967e-06
7440.048 LK 0.0064667695029661425 0
7440.048 CosK 0.0034664152926779934 -0.003000354210288149
7440.048 CosF 0.006465317121183034 -1.4523817831084765e-06
7537.824 LK 0.005772602530900818 0
7537.824 CosK 0.002537017362556071 -0.003235585168344747
7537.824 CosF 0.005771150147666049 -1.4523832347693166e-06
7635.6 LK 0.005160157596651334 0
7635.6 CosK 0.001674360404649633 -0.0034857971920017007
7635.6 CosF 0.005158705207577441 -1.4523890738927722e-06
7733.376 LK 0.004618984791646761 0
7733.376 CosK 0.0008672563690197421 -0.0037517284226270186
7733.376 CosF 0.004617532405973179 -1.4523856735814897e-06
7831.152 LK 0.004140074033275131 0
7831.152 CosK 0.0001059311325661838 -0.004034142900708947
7831.152 CosF 0.00413862165169121 -1.452381583920588e-06
7928.928 LK 0.0037156427338099177 0
7928.928 CosK -0.0006181884155012085 -0.004333831149311126
7928.928 CosF 0.003714190337632317 -1.4523961776005852e-06
8026.704000000001 LK 0.003338956792136361 0
8026.704000000001 CosK -0.0013126538224241813 -0.004651610614560542
8026.704000000001 CosF 0.0033375044040440116 -1.4523880923493666e-06
8124.4800000000005 LK 0.003004179369931415 0
8124.4800000000005 CosK -0.001984146966606204 -0.0049883263365376185
8124.4800000000005 CosF 0.0030027269804122625 -1.4523895191524867e-06
8222.256000000001 LK 0.002706242885158485 0
8222.256000000001 CosK -0.002638608515553642 -0.005344851400712127
8222.256000000001 CosF 0.002704790499592491 -1.4523855659939397e-06
8320.032 LK 0.002440740446917853 0
8320.032 CosK -0.0032813471243571257 -0.0057220875712749785
8320.032 CosF 0.002439288063214917 -1.452383702935621e-06
8417.808 LK 0.0022038336039266727 0
8417.808 CosK -0.003917132222341024 -0.006120965826267697
8417.808 CosF 0.002202381224378769 -1.4523795479038336e-06
8515.583999999999 LK 0.0019921738093386728 0
8515.583999999999 CosK -0.004550273072709388 -0.00654244688204806
8515.583999999999 CosF 0.001990721420952468 -1.4523883862045846e-06
8613.36 LK 0.0018028354407743073 0
8613.36 CosK -0.005184686366192182 -0.006987521806966488
8613.36 CosF 0.0018013830467680236 -1.4523940062836395e-06
8711.136 LK 0.0016332585741892609 0
8711.136 CosK -0.005823954011248134 -0.007457212585437394
8711.136 CosF 0.0016318061871061218 -1.4523870831390732e-06
8808.912 LK 0.0014812000057293393 0
8808.912 CosK -0.006471372671512654 -0.007952572677241993
8808.912 CosF 0.0014797476087551331 -1.4523969742062052e-06
8906.688 LK 0.0013446912620931797 0
8906.688 CosK -0.007129996319235943 -0.008474687581329122
8906.688 CosF 0.00134323887868959 -1.4523834035897864e-06
9004.464 LK 0.0012220025417008062 0
9004.464 CosK -0.007802672898833407 -0.009024675440534213
9004.464 CosF 0.00122055015344813 -1.4523882526761966e-06
9102.24 LK 0.0011116116990853 0
9102.24 CosK -0.008492075921822106 -0.009603687620907407
9102.24 CosF 0.0011101593081548344 -1.4523909304656104e-06
9200.016 LK 0.001012177524216818 0
9200.016 CosK -0.009200731749842816 -0.010212909274059635
9200.016 CosF 0.0010107251382578397 -1.452385958978196e-06
9297.792 LK 0.0009225166866331349 0
9297.792 CosK -0.009931043260621664 -0.010853559947254798
9297.792 CosF 0.0009210643002006691 -1.4523864324657645e-06
9395.568000000001 LK 0.0008415838105014912 0
9395.568000000001 CosK -0.010685310354347166 -0.011526894164848657
9395.568000000001 CosF 0.0008401314198636101 -1.4523906378811858e-06
9493.344 LK 0.0007684542304448313 0
9493.344 CosK -0.011465747777037905 -0.012234202007482736
9493.344 CosF 0.0007670018430872005 -1.4523873576307656e-06
9591.119999999999 LK 0.0007023090453971686 0
9591.119999999999 CosK -0.012274500707462721 -0.01297680975285989
9591.119999999999 CosF 0.0007008566608419642 -1.4523845552043974e-06
9688.895999999999 LK 0.0006424221455152667 0
9688.895999999999 CosK -0.01311365826495603 -0.013756080410471296
9688.895999999999 CosF 0.0006409697534763836 -1.4523920388831131e-06
9786.672 LK 0.0005881489347810058 0
9786.672 CosK -0.013985265432893357 -0.014573414367674363
9786.672 CosF 0.0005866965429959237 -1.4523917850821182e-06
9884.448 LK 0.0005389165168867033 0
9884.448 CosK -0.014891333482410118 -0.015430249999296822
9884.448 CosF 0.0005374641214075382 -1.452395479165135e-06
9982.224 LK 0.0004942151399988893 0
9982.224 CosK -0.01583384907735308 -0.01632806421735197
9982.224 CosF 0.0004927627533106715 -1.4523866882177813e-06
10080 LK 0.00045359073038797734 0
10080 CosK -0.016814782441542775 -0.01726837317193075
10080 CosF 0.0004521383361861808 -1.4523942017965162e-06


==> cosk.txt <==
Strike Method Price Error
1 Reference 0.009315573835197655 0
1 Classic 0.009315573835198687 1.0321604682062002e-15
1 Improved 0.009315573835198687 1.0321604682062002e-15
1.0064 Reference 0.00636076281885165 0
1.0064 Classic 0.006360762818851756 1.0581813203458523e-16
1.0064 Improved 0.006360762818851779 1.2836953722228372e-16
1.0128 Reference 0.004095471096314859 0
1.0128 Classic 0.004095471096314904 4.5102810375396984e-17
1.0128 Improved 0.004095471096315018 1.5959455978986625e-16
1.0192 Reference 0.0024658746413289087 0
1.0192 Classic 0.002465874641328962 5.334274688628682e-17
1.0192 Improved 0.0024658746413289793 7.068998164605489e-17
1.0256 Reference 0.0013756570142861742 0
1.0256 Classic 0.0013756570142862204 4.618701254788249e-17
1.0256 Improved 0.0013756570142861892 1.496198998029996e-17
1.032 Reference 0.0007038494197107318 0
1.032 Classic 0.0007038494197106754 -5.637851296924623e-17
1.032 Improved 0.0007038494197108489 1.1709383462843448e-16
1.0384 Reference 0.00032652264216490685 0
1.0384 Classic 0.0003265226421645534 -3.5344990823027445e-16
1.0384 Improved 0.0003265226421648518 -5.5077470362263625e-17
1.0448 Reference 0.00013558588792750222 0
1.0448 Classic 0.00013558588792638576 -1.1164571871169482e-15
1.0448 Improved 0.00013558588792765558 1.533603972980746e-16
1.0512 Reference 4.966280586948158e-05 0
1.0512 Classic 4.9662805865838267e-05 -3.643312322838821e-15
1.0512 Improved 4.966280586959221e-05 1.1062927917498966e-16
1.0576 Reference 1.5780214138549027e-05 0
1.0576 Classic 1.5780214128000014e-05 -1.0549012699609048e-14
1.0576 Improved 1.5780214138616522e-05 6.749497336901167e-17
1.064 Reference 4.267377738092672e-06 0
1.064 Classic 4.2673777077006925e-06 -3.039197921648508e-14
1.064 Improved 4.26737773820407e-06 1.1139838509109656e-16
1.0704 Reference 9.609455053234774e-07 0
1.0704 Classic 9.60945419514747e-07 -8.580873031983731e-14
1.0704 Improved 9.609455055015204e-07 1.7804293738106491e-16
1.0768 Reference 1.7579356245673112e-07 0
1.0768 Classic 1.7579332475814446e-07 -2.3769858665075257e-13
1.0768 Improved 1.757935624985274e-07 4.1796284916891815e-17
1.0832 Reference 2.5420272827117187e-08 0
1.0832 Classic 2.541962589031055e-08 -6.469368066382357e-13
1.0832 Improved 2.5420272886655937e-08 5.953874988206017e-17
1.0896 Reference 2.821607141693124e-09 0
1.0896 Classic 2.8198772344945056e-09 -1.729907198618403e-12
1.0896 Improved 2.8216071701336887e-09 2.844056470806469e-17
1.096 Reference 2.333899377499897e-10 0
1.096 Classic 2.2884466543970916e-10 -4.545272310280525e-12
1.096 Improved 2.3338994625810017e-10 8.508110481732268e-18
1.1024 Reference 1.399772501309169e-11 0
1.1024 Classic 2.261732467978561e-12 -1.1735992545113128e-11
1.1024 Improved 1.3997872305715475e-11 1.4729262378592926e-16
1.1088 Reference 5.955800348337574e-13 0
1.1088 Classic -2.9177285587600466e-11 -2.977286562243422e-11
1.1088 Improved 5.956207749235887e-13 4.074008983130045e-17
1.1152 Reference 1.7740028570920687e-14 0
1.1152 Classic -7.419237446626425e-11 -7.421011449483518e-11
1.1152 Improved 1.7763568394002505e-14 2.3539823081817277e-17
1.1216 Reference 3.687910876425957e-16 0
1.1216 Classic -1.8172424676166088e-10 -1.8172461555274853e-10
1.1216 Improved 4.163336342344337e-16 4.7542546591838e-17
1.1280000000000001 Reference 5.388769133453819e-18 0
1.1280000000000001 Classic -4.371590589524743e-10 -4.3715906434124343e-10
1.1280000000000001 Improved 5.551115123125783e-17 5.012238209780401e-17
1.1344 Reference 5.620482895819923e-20 0
1.1344 Classic -1.0330064581509646e-09 -1.0330064582071694e-09
1.1344 Improved -5.551115123125783e-17 -5.556735606021603e-17
1.1408 Reference 4.273898948459842e-22 0
1.1408 Classic -2.3975264829001475e-09 -2.3975264829005747e-09
1.1408 Improved 2.7755575615628914e-17 2.7755148225734066e-17
1.1472 Reference 2.4278129597221497e-24 0
1.1472 Classic -5.4648188474448745e-09 -5.464818847444877e-09
1.1472 Improved -8.326672684688674e-17 -8.32667292746997e-17
1.1536 Reference 1.0568105335102557e-26 0
1.1536 Classic -1.2231831048037378e-08 -1.2231831048037378e-08
1.1536 Improved 1.6653345369377348e-16 1.6653345368320538e-16
1.16 Reference 3.614636784139493e-29 0
1.16 Classic -2.6881777887011182e-08 -2.6881777887011182e-08
1.16 Improved 2.7755575615628914e-17 2.7755575615592768e-17
1.1664 Reference 9.948737694773673e-32 0
1.1664 Classic -5.79987934901105e-08 -5.79987934901105e-08
1.1664 Improved -5.551115123125783e-17 -5.551115123125793e-17
1.1728 Reference 2.252722063787073e-34 0
1.1728 Classic -1.2283274197777416e-07 -1.2283274197777416e-07
1.1728 Improved 0 -2.252722063787073e-34
1.1792 Reference 4.282061730380129e-37 0
1.1792 Classic -2.553168509111803e-07 -2.553168509111803e-07
1.1792 Improved 5.551115123125783e-17 5.551115123125783e-17
1.1856 Reference 6.958840907410539e-40 0
1.1856 Classic -5.207713799360025e-07 -5.207713799360025e-07
1.1856 Improved 1.3877787807814457e-16 1.3877787807814457e-16
1.192 Reference 9.828658010282094e-43 0
1.192 Classic -1.042186639432785e-06 -1.042186639432785e-06
1.192 Improved 8.326672684688674e-17 8.326672684688674e-17
1.1984 Reference 1.2243934020916851e-45 0
1.1984 Classic -2.045971517067313e-06 -2.045971517067313e-06
1.1984 Improved 2.220446049250313e-16 2.220446049250313e-16
1.2048 Reference 1.363148239449583e-48 0
1.2048 Classic -3.939407842740161e-06 -3.939407842740161e-06
1.2048 Improved 8.326672684688674e-17 8.326672684688674e-17
1.2112 Reference 1.37241521249273e-51 0
1.2112 Classic -7.4380333349166605e-06 -7.4380333349166605e-06
1.2112 Improved -2.7755575615628914e-17 -2.7755575615628914e-17
1.2176 Reference 1.2628110656038961e-54 0
1.2176 Classic -1.3768827445137521e-05 -1.3768827445137521e-05
1.2176 Improved -5.551115123125783e-17 -5.551115123125783e-17
1.224 Reference 1.0720564153122908e-57 0
1.224 Classic -2.498395003061593e-05 -2.498395003061593e-05
1.224 Improved 1.3877787807814457e-16 1.3877787807814457e-16
1.2304 Reference 8.468762760027402e-61 0
1.2304 Classic -4.442859948261546e-05 -4.442859948261546e-05
1.2304 Improved 0 -8.468762760027402e-61
1.2368000000000001 Reference 6.272943827360605e-64 0
1.2368000000000001 Classic -7.741280326614697e-05 -7.741280326614697e-05
1.2368000000000001 Improved 5.551115123125783e-17 5.551115123125783e-17
1.2432 Reference 4.3870269717053894e-67 0
1.2432 Classic -0.00013213658837998854 -0.00013213658837998854
1.2432 Improved 5.551115123125783e-17 5.551115123125783e-17
1.2496 Reference 2.914909480377155e-70 0
1.2496 Classic -0.00022090544106886933 -0.00022090544106886933
1.2496 Improved -1.1102230246251565e-16 -1.1102230246251565e-16
1.256 Reference 1.850491474000745e-73 0
1.256 Classic -0.00036164179801095875 -0.00036164179801095875
1.256 Improved -5.551115123125783e-17 -5.551115123125783e-17
1.2624 Reference 1.1281830134050243e-76 0
1.2624 Classic -0.0005796427104614588 -0.0005796427104614588
1.2624 Improved -1.6653345369377348e-16 -1.6653345369377348e-16
1.2688 Reference 6.636249220917977e-80 0
1.2688 Classic -0.0009094512681351308 -0.0009094512681351308
1.2688 Improved 1.6653345369377348e-16 1.6653345369377348e-16
1.2752 Reference 3.782297803540582e-83 0
1.2752 Classic -0.0013966041362402093 -0.0013966041362402093
1.2752 Improved 3.3306690738754696e-16 3.3306690738754696e-16
1.2816 Reference 2.096796111832014e-86 0
1.2816 Classic -0.0020989042977246353 -0.0020989042977246353
1.2816 Improved 1.6653345369377348e-16 1.6653345369377348e-16
1.288 Reference 1.1346368662450932e-89 0
1.288 Classic -0.003086773946846255 -0.003086773946846255
1.288 Improved -4.440892098500626e-16 -4.440892098500626e-16
1.2944 Reference 6.012576252839466e-93 0
1.2944 Classic -0.004442205678477917 -0.004442205678477917
1.2944 Improved -3.885780586188048e-16 -3.885780586188048e-16
1.3008 Reference 3.129343658012555e-96 0
1.3008 Classic -0.006255893091238918 -0.006255893091238918
1.3008 Improved 1.6653345369377348e-16 1.6653345369377348e-16
1.3072 Reference 1.6040409757603434e-99 0
1.3072 Classic -0.00862231822394266 -0.00862231822394266
1.3072 Improved 0 -1.6040409757603434e-99
1.3136 Reference 8.117692740164915e-103 0
1.3136 Classic -0.011632910073257507 -0.011632910073257507
1.3136 Improved 1.6653345369377348e-16 1.6653345369377348e-16
1.32 Reference 4.065406522366569e-106 0
1.32 Classic -0.015367829946010159 -0.015367829946010159
1.32 Improved 3.885780586188048e-16 3.885780586188048e-16


==> cosl.txt <==
Strike Method L Price Error
1 CosK 12 0.009315573835198687 1.0321604682062002e-15
1 CosF 12 0.009315573835198687 1.0321604682062002e-15
1 CosK 16 0.009315573835198623 9.679756995950584e-16
1 CosF 16 0.009315573835198623 9.679756995950584e-16
1 CosK 24 0.009315573835174047 -2.3607851784568368e-14
1 CosF 24 0.009315573835174047 -2.3607851784568368e-14
1.02 CosK 12 0.0023024309906386695 8.803721640582296e-17
1.02 CosF 12 0.002302430990638593 1.1709383462843448e-17
1.02 CosK 16 0.0023024309906385897 8.239936510889834e-18
1.02 CosF 16 0.002302430990638548 -3.3393426912553537e-17
1.02 CosK 24 0.002302430990564392 -7.41893525779691e-14
1.02 CosF 24 0.002302430990563792 -7.478956690065708e-14
1.04 CosK 12 0.00026499346849107736 -4.546601810317963e-16
1.04 CosF 12 0.0002649934684916741 1.4208469470422536e-16
1.04 CosK 16 0.00026499346849163247 1.0045133128078199e-16
1.04 CosF 16 0.0002649934684915353 3.3068166260807885e-18
1.04 CosK 24 0.0002649934684087543 -8.277769745698715e-14
1.04 CosF 24 0.0002649934684106625 -8.086950163341267e-14
1.06 CosK 12 9.858712232989342e-06 -1.5603846136740852e-14
1.06 CosF 12 9.858712248705936e-06 1.1274855560901992e-16
1.06 CosK 16 9.858712248671242e-06 7.805408608948378e-17
1.06 CosF 16 9.858712248636547e-06 4.3359616569947634e-17
1.06 CosK 24 9.85871220439416e-06 -4.419902791474254e-14
1.06 CosF 24 9.858712210014664e-06 -3.8578523852577686e-14
1.08 CosK 12 6.896636434161607e-08 -3.9291838683652177e-13
1.08 CosF 12 6.896675744383352e-08 1.8383060763053514e-16
1.08 CosK 16 6.896675733281121e-08 7.280830516801949e-17
1.08 CosF 16 6.896675733281121e-08 7.280830516801949e-17
1.08 CosK 24 6.89667809111727e-08 2.365116979064478e-14
1.08 CosF 24 6.896679007051265e-08 3.281050974380232e-14
1.1 CosK 12 3.3576363911436147e-11 -8.240175391725396e-12
1.1 CosF 12 4.181660573365775e-11 6.643049621003659e-17
1.1 CosK 16 4.181643920020406e-11 -1.0010295748373689e-16
1.1 CosF 16 4.181649471135529e-11 -4.4591806252479065e-17
1.1 CosK 24 4.190557623129365e-11 8.903692813210852e-14
1.1 CosF 24 4.191713642853756e-11 1.0059712537601796e-13
1.12 CosK 12 -1.4551104765558875e-10 -1.455120519667041e-10
1.12 CosF 12 1.2073675392798577e-15 2.0305642391666624e-16
1.12 CosK 16 1.0685896612017132e-15 6.427854583852167e-17
1.12 CosF 16 1.1379786002407855e-15 1.3366748487759395e-16
1.12 CosK 24 1.2492784584594574e-13 1.2392353473058254e-13
1.12 CosF 24 1.381256220511773e-13 1.3712131093581408e-13
1.1400000000000001 CosK 12 -2.16015091925037e-09 -2.1601509192511693e-09
1.1400000000000001 CosF 12 1.6653345369377348e-16 1.6653265414637076e-16
1.1400000000000001 CosK 16 -2.7755575615628914e-16 -2.7755655570369183e-16
1.1400000000000001 CosF 16 -1.6653345369377348e-16 -1.665342532411762e-16
1.1400000000000001 CosK 24 1.2828627049543684e-13 1.2828626969588943e-13
1.1400000000000001 CosF 24 1.4194201369832626e-13 1.4194201289877886e-13
1.16 CosK 12 -2.6881777887011182e-08 -2.6881777887011182e-08
1.16 CosF 12 2.7755575615628914e-17 2.7755575615592768e-17
1.16 CosK 16 -8.326672684688674e-15 -8.32667268468871e-15
1.16 CosF 16 2.7755575615628914e-17 2.7755575615592768e-17
1.16 CosK 24 1.2004286453759505e-13 1.2004286453759503e-13
1.16 CosF 24 1.3281042932078435e-13 1.3281042932078433e-13
1.18 CosK 12 -2.7939921190545114e-07 -2.7939921190545114e-07
1.18 CosF 12 1.6653345369377348e-16 1.6653345369377348e-16
1.18 CosK 16 -1.627031842588167e-13 -1.627031842588167e-13
1.18 CosF 16 -8.326672684688674e-17 -8.326672684688674e-17
1.18 CosK 24 1.0910716774503726e-13 1.0910716774503726e-13
1.18 CosF 24 1.197097976302075e-13 1.197097976302075e-13
1.2 CosK 12 -2.4144887512955737e-06 -2.4144887512955737e-06
1.2 CosF 12 1.942890293094024e-16 1.942890293094024e-16
1.2 CosK 16 -2.732508663783051e-12 -2.732508663783051e-12
1.2 CosF 16 1.6653345369377348e-16 1.6653345369377348e-16
1.2 CosK 24 9.614531393253856e-14 9.614531393253856e-14
1.2 CosF 24 1.0219602941674566e-13 1.0219602941674566e-13
1.22 CosK 12 -1.7256581743729793e-05 -1.7256581743729793e-05
1.22 CosF 12 2.498001805406602e-16 2.498001805406602e-16
1.22 CosK 16 -3.982258967027974e-11 -3.982258967027974e-11
1.22 CosF 16 8.326672684688674e-17 8.326672684688674e-17
1.22 CosK 24 7.557843240135753e-14 7.557843240135753e-14
1.22 CosF 24 7.571721027943568e-14 7.571721027943568e-14
1.24 CosK 12 -0.00010140069223027459 -0.00010140069223027459
1.24 CosF 12 1.6653345369377348e-16 1.6653345369377348e-16
1.24 CosK 16 -5.029866800843052e-10 -5.029866800843052e-10
1.24 CosF 16 1.1102230246251565e-16 1.1102230246251565e-16
1.24 CosK 24 4.315992008230296e-14 4.315992008230296e-14
1.24 CosF 24 3.6637359812630166e-14 3.6637359812630166e-14
1.26 CosK 12 -0.0004868682955606052 -0.0004868682955606052
1.26 CosF 12 1.6653345369377348e-16 1.6653345369377348e-16
1.26 CosK 16 -5.49630707613602e-09 -5.49630707613602e-09
1.26 CosF 16 1.6653345369377348e-16 1.6653345369377348e-16
1.26 CosK 24 -9.43689570931383e-16 -9.43689570931383e-16
1.26 CosF 24 -1.1823875212257917e-14 -1.1823875212257917e-14
1.28 CosK 12 -0.001899519616807177 -0.001899519616807177
1.28 CosF 12 -2.220446049250313e-16 -2.220446049250313e-16
1.28 CosK 16 -5.183615764403626e-08 -5.183615764403626e-08
1.28 CosF 16 5.551115123125783e-17 5.551115123125783e-17
1.28 CosK 24 -4.729550084903167e-14 -4.729550084903167e-14
1.28 CosF 24 -5.5566662382489085e-14 -5.5566662382489085e-14
1.3 CosK 12 -0.006000893918310657 -0.006000893918310657
1.3 CosF 12 -2.7755575615628914e-16 -2.7755575615628914e-16
1.3 CosK 16 -4.2067767397346856e-07 -4.2067767397346856e-07
1.3 CosF 16 -1.1102230246251565e-16 -1.1102230246251565e-16
1.3 CosK 24 -7.51620987671231e-14 -7.51620987671231e-14
1.3 CosF 24 -7.144285163462882e-14 -7.144285163462882e-14
1.32 CosK 12 -0.015367829946010159 -0.015367829946010159
1.32 CosF 12 3.885780586188048e-16 3.885780586188048e-16
1.32 CosK 16 -2.9273808428431636e-06 -2.9273808428431636e-06
1.32 CosF 16 1.1102230246251565e-16 1.1102230246251565e-16
1.32 CosK 24 -6.350475700855895e-14 -6.350475700855895e-14
1.32 CosF 24 -4.235500838944972e-14 -4.235500838944972e-14
1.34 CosK 12 -0.03220522980763918 -0.03220522980763918
1.34 CosF 12 3.885780586188048e-16 3.885780586188048e-16
1.34 CosK 16 -1.7396005478065302e-05 -1.7396005478065302e-05
1.34 CosF 16 -2.7755575615628914e-16 -2.7755575615628914e-16
1.34 CosK 24 -8.604228440844963e-15 -8.604228440844963e-15
1.34 CosF 24 2.1760371282653068e-14 2.1760371282653068e-14
1.3599999999999999 CosK 12 -0.05642893398173976 -0.05642893398173976
1.3599999999999999 CosF 12 -1.6653345369377348e-16 -1.6653345369377348e-16
1.3599999999999999 CosK 16 -8.788362695560936e-05 -8.788362695560936e-05
1.3599999999999999 CosF 16 1.1102230246251565e-16 1.1102230246251565e-16
1.3599999999999999 CosK 24 5.3790305543088834e-14 5.3790305543088834e-14
1.3599999999999999 CosF 24 7.249756350802272e-14 7.249756350802272e-14
1.38 CosK 12 -0.08554396860038777 -0.08554396860038777
1.38 CosF 12 -3.3306690738754696e-16 -3.3306690738754696e-16
1.38 CosK 16 -0.0003756914628743613 -0.0003756914628743613
1.38 CosF 16 3.3306690738754696e-16 3.3306690738754696e-16
1.38 CosK 24 6.666889262874065e-14 6.666889262874065e-14
1.38 CosF 24 5.928590951498336e-14 5.928590951498336e-14
1.4 CosK 12 -0.11682671128050365 -0.11682671128050365
1.4 CosF 12 -1.1102230246251565e-16 -1.1102230246251565e-16
1.4 CosK 16 -0.001353116306805291 -0.001353116306805291
1.4 CosF 16 -2.220446049250313e-16 -2.220446049250313e-16
1.4 CosK 24 5.551115123125783e-17 5.551115123125783e-17
1.4 CosF 24 -1.2656542480726785e-14 -1.2656542480726785e-14
1.42 CosK 12 -0.14892553700985517 -0.14892553700985517
1.42 CosF 12 2.220446049250313e-16 2.220446049250313e-16
1.42 CosK 16 -0.00409305635516205 -0.00409305635516205
1.42 CosF 16 1.6653345369377348e-16 1.6653345369377348e-16
1.42 CosK 24 -1.7036372312873027e-13 -1.7036372312873027e-13
1.42 CosF 24 -5.911937606128959e-14 -5.911937606128959e-14
1.44 CosK 12 -0.18151610647065458 -0.18151610647065458
1.44 CosF 12 0 -5.7100386364959e-168
1.44 CosK 16 -0.010392736604349084 -0.010392736604349084
1.44 CosF 16 -1.1102230246251565e-16 -1.1102230246251565e-16
1.44 CosK 24 -1.2104761637488082e-12 -1.2104761637488082e-12
1.44 CosF 24 -1.432187701766452e-14 -1.432187701766452e-14
1.46 CosK 12 -0.21456389791259992 -0.21456389791259992
1.46 CosF 12 1.1102230246251565e-16 1.1102230246251565e-16
1.46 CosK 16 -0.02224304863295168 -0.02224304863295168
1.46 CosF 16 1.1102230246251565e-16 1.1102230246251565e-16
1.46 CosK 24 -1.114880410213459e-11 -1.114880410213459e-11
1.46 CosF 24 6.222800053024002e-14 6.222800053024002e-14
1.48 CosK 12 -0.2480675369440101 -0.2480675369440101
1.48 CosF 12 5.551115123125783e-17 5.551115123125783e-17
1.48 CosK 16 -0.040589549177854234 -0.040589549177854234
1.48 CosF 16 2.7755575615628914e-16 2.7755575615628914e-16
1.48 CosK 24 -9.786443877501938e-11 -9.786443877501938e-11
1.48 CosF 24 4.618527782440651e-14 4.618527782440651e-14
1.5 CosK 12 -0.2820270073354951 -0.2820270073354951
1.5 CosF 12 -4.996003610813204e-16 -4.996003610813204e-16
1.5 CosK 16 -0.06446181506931137 -0.06446181506931137
1.5 CosF 16 1.1102230246251565e-16 1.1102230246251565e-16
1.5 CosK 24 -7.770060150846803e-10 -7.770060150846803e-10
1.5 CosF 24 -3.9690473130349346e-14 -3.9690473130349346e-14
1.52 CosK 12 -0.3164423060485665 -0.3164423060485665
1.52 CosF 12 -2.220446049250313e-16 -2.220446049250313e-16
1.52 CosK 16 -0.09165875319632766 -0.09165875319632766
1.52 CosF 16 2.220446049250313e-16 2.220446049250313e-16
1.52 CosK 24 -5.579043227399438e-09 -5.579043227399438e-09
1.52 CosF 24 -3.5860203695392556e-14 -3.5860203695392556e-14
1.54 CosK 12 -0.3513134146005232 -0.3513134146005232
1.54 CosF 12 -2.220446049250313e-16 -2.220446049250313e-16
1.54 CosK 16 -0.12031055301668336 -0.12031055301668336
1.54 CosF 16 1.1102230246251565e-16 1.1102230246251565e-16
1.54 CosK 24 -3.620242394752893e-08 -3.620242394752893e-08
1.54 CosF 24 5.5067062021407764e-14 5.5067062021407764e-14
1.56 CosK 12 -0.38664023113678686 -0.38664023113678686
1.56 CosF 12 -2.220446049250313e-16 -2.220446049250313e-16
1.56 CosK 16 -0.14957075439201978 -0.14957075439201978
1.56 CosF 16 -3.3306690738754696e-16 -3.3306690738754696e-16
1.56 CosK 24 -2.1195390509376466e-07 -2.1195390509376466e-07
1.56 CosF 24 4.0745185003743245e-14 4.0745185003743245e-14
1.58 CosK 12 -0.42242225533382854 -0.42242225533382854
1.58 CosF 12 4.092282068768327e-13 4.092282068768327e-13
1.58 CosK 16 -0.17923454939206845 -0.17923454939206845
1.58 CosF 16 -1.1102230246251565e-16 -1.1102230246251565e-16
1.58 CosK 24 -1.1174332706920254e-06 -1.1174332706920254e-06
1.58 CosF 24 -5.0959236830294685e-14 -5.0959236830294685e-14
1.6 CosK 12 -0.4586573068932775 -0.4586573068932775
1.6 CosF 12 2.999390735780594e-10 2.999390735780594e-10
1.6 CosK 16 -0.20927751500054081 -0.20927751500054081
1.6 CosF 16 3.3306690738754696e-16 3.3306690738754696e-16
1.6 CosK 24 -5.29322407383237e-06 -5.29322407383237e-06
1.6 CosF 24 -2.7755575615628914e-15 -2.7755575615628914e-15
1.62 CosK 12 -0.49533700604764075 -0.49533700604764075
1.62 CosF 12 4.3532219273778594e-08 4.3532219273778594e-08
1.62 CosK 16 -0.23969840237421886 -0.23969840237421886
1.62 CosF 16 2.220446049250313e-16 2.220446049250313e-16
1.62 CosK 24 -2.2473948186441106e-05 -2.2473948186441106e-05
1.62 CosF 24 6.916689443414725e-14 6.916689443414725e-14
1.6400000000000001 CosK 12 -0.5324331544376169 -0.5324331544376169
1.6400000000000001 CosF 12 1.8006323124764023e-06 1.8006323124764023e-06
1.6400000000000001 CosK 16 -0.2704971890814619 -0.2704971890814619
1.6400000000000001 CosF 16 1.1102230246251565e-16 1.1102230246251565e-16
1.6400000000000001 CosK 24 -8.530350043367552e-05 -8.530350043367552e-05
1.6400000000000001 CosF 24 -2.120525977034049e-14 -2.120525977034049e-14
1.6600000000000001 CosK 12 -0.5698634420750655 -0.5698634420750655
1.6600000000000001 CosF 12 2.929037888088626e-05 2.929037888088626e-05
1.6600000000000001 CosK 16 -0.301673875012223 -0.301673875012223
1.6600000000000001 CosF 16 4.440892098500626e-16 4.440892098500626e-16
1.6600000000000001 CosK 24 -0.00028868614976151896 -0.00028868614976151896
1.6600000000000001 CosF 24 -3.3861802251067274e-14 -3.3861802251067274e-14
1.6800000000000002 CosK 12 -0.6074219842762162 -0.6074219842762162
1.6800000000000002 CosF 12 0.00023907424076019534 0.00023907424076019534
1.6800000000000002 CosK 16 -0.33322846016638474 -0.33322846016638474
1.6800000000000002 CosF 16 3.3306690738754696e-16 3.3306690738754696e-16
1.6800000000000002 CosK 24 -0.000868878308840193 -0.000868878308840193
1.6800000000000002 CosF 24 6.94999613415348e-14 6.94999613415348e-14
1.7 CosK 12 -0.6446748077070138 -0.6446748077070138
1.7 CosF 12 0.0011674515699607868 0.0011674515699607868
1.7 CosK 16 -0.36516094454392595 -0.36516094454392595
1.7 CosF 16 -3.3306690738754696e-16 -3.3306690738754696e-16
1.7 CosK 24 -0.0023209371475182428 -0.0023209371475182428
1.7 CosF 24 -8.881784197001252e-15 -8.881784197001252e-15
1.72 CosK 12 -0.6808699831875586 -0.6808699831875586
1.72 CosF 12 0.0038748230704964692 0.0038748230704964692
1.72 CosK 16 -0.39747132814470176 -0.39747132814470176
1.72 CosF 16 4.440892098500626e-16 4.440892098500626e-16
1.72 CosK 24 -0.005495950657570692 -0.005495950657570692
1.72 CosF 24 -3.83026943495679e-14 -3.83026943495679e-14
1.74 CosK 12 -0.7149805629171126 -0.7149805629171126
1.74 CosF 12 0.009609477112079934 0.009609477112079934
1.74 CosK 16 -0.43015961096772504 -0.43015961096772504
1.74 CosF 16 1.1102230246251565e-16 1.1102230246251565e-16
1.74 CosK 24 -0.011542870358921098 -0.011542870358921098
1.74 CosF 24 7.172040739078511e-14 7.172040739078511e-14
1.76 CosK 12 -0.7459957834837461 -0.7459957834837461
1.76 CosF 12 0.0191361161823288 0.0191361161823288
1.76 CosK 16 -0.4632257930067683 -0.4632257930067683
1.76 CosF 16 0 7.908156345422695e-254
1.76 CosK 24 -0.021568039686759133 -0.021568039686759133
1.76 CosF 24 -2.3425705819590803e-14 -2.3425705819590803e-14
1.78 CosK 12 -0.7733979913342157 -0.7733979913342157
1.78 CosF 12 0.03234876388471797 0.03234876388471797
1.78 CosK 16 -0.4966698742252084 -0.4966698742252084
1.78 CosF 16 -2.220446049250313e-16 -2.220446049250313e-16
1.78 CosK 24 -0.03609378506917171 -0.03609378506917171
1.78 CosF 24 -2.0317081350640365e-14 -2.0317081350640365e-14
1.8 CosK 12 -0.79749622863594 -0.79749622863594
1.8 CosF 12 0.04845934538826868 0.04845934538826868
1.8 CosK 16 -0.530491854422477 -0.530491854422477
1.8 CosF 16 1.1102230246251565e-16 1.1102230246251565e-16
1.8 CosK 24 -0.05469700303606617 -0.05469700303606617
1.8 CosF 24 7.09432512735475e-14 7.09432512735475e-14
1.8199999999999998 CosK 12 -0.8192769682605081 -0.8192769682605081
1.8199999999999998 CosF 12 0.06647424397580826 0.06647424397580826
1.8199999999999998 CosK 16 -0.5646917325769585 -0.5646917325769585
1.8199999999999998 CosF 16 -2.220446049250313e-16 -2.220446049250313e-16
1.8199999999999998 CosK 24 -0.07620417434918891 -0.07620417434918891
1.8199999999999998 CosF 24 -5.473399511402022e-14 -5.473399511402022e-14
1.8399999999999999 CosK 12 -0.839851322832863 -0.839851322832863
1.8399999999999999 CosF 12 0.08556314995260461 0.08556314995260461
1.8399999999999999 CosK 16 -0.5992695038553694 -0.5992695038553694
1.8399999999999999 CosF 16 -2.220446049250313e-16 -2.220446049250313e-16
1.8399999999999999 CosK 24 -0.09933151354853365 -0.09933151354853365
1.8399999999999999 CosF 24 3.097522238704187e-14 3.097522238704187e-14
1.8599999999999999 CosK 12 -0.8599799789063558 -0.8599799789063558
1.8599999999999999 CosF 12 0.10518326995890426 0.10518326995890426
1.8599999999999999 CosK 16 -0.6342251470539653 -0.6342251470539653
1.8599999999999999 CosF 16 -3.3306690738754696e-16 -3.3306690738754696e-16
1.8599999999999999 CosK 24 -0.12321520370039607 -0.12321520370039607
1.8599999999999999 CosF 24 3.197442310920451e-14 3.197442310920451e-14
1.88 CosK 12 -0.8799984121843478 -0.8799984121843478
1.88 CosF 12 0.12503795341628332 0.12503795341628332
1.88 CosK 16 -0.6695585760837073 -0.6695585760837073
1.88 CosF 16 -1.1102230246251565e-16 -1.1102230246251565e-16
1.88 CosK 24 -0.14747983280077104 -0.14747983280077104
1.88 CosF 24 -5.4511950509095186e-14 -5.4511950509095186e-14
1.9 CosK 12 -0.8999999350913225 -0.8999999350913225
1.9 CosF 12 0.14498648488265142 0.14498648488265142
1.9 CosK 16 -0.7052694682147056 -0.7052694682147056
1.9 CosF 16 7.582823258189819e-14 7.582823258189819e-14
1.9 CosK 24 -0.17202250669316876 -0.17202250669316876
1.9 CosF 24 8.038014698286133e-14 8.038014698286133e-14
1.92 CosK 12 -0.9199999988321934 -0.9199999988321934
1.92 CosF 12 0.16496946603926954 0.16496946603926954
1.92 CosK 16 -0.7413567094397546 -0.7413567094397546
1.92 CosF 16 2.947009303255754e-11 2.947009303255754e-11
1.92 CosK 24 -0.1968264609567124 -0.1968264609567124
1.92 CosF 24 -5.162537064506978e-14 -5.162537064506978e-14
1.94 CosK 12 -0.9399999999921319 -0.9399999999921319
1.94 CosF 12 0.18496417293578093 0.18496417293578093
1.94 CosK 16 -0.7778167706455565 -0.7778167706455565
1.94 CosF 16 3.4228970768879208e-09 3.4228970768879208e-09
1.94 CosK 24 -0.22189020834132878 -0.22189020834132878
1.94 CosF 24 3.352873534367973e-14 3.352873534367973e-14
1.96 CosK 12 -0.9599999999999823 -0.9599999999999823
1.96 CosF 12 0.2049626142355092 0.2049626142355092
1.96 CosK 16 -0.8146394316910924 -0.8146394316910924
1.96 CosF 16 1.4490335764616447e-07 1.4490335764616447e-07
1.96 CosK 24 -0.2472136848585479 -0.2472136848585479
1.96 CosF 24 1.887379141862766e-14 1.887379141862766e-14
1.98 CosK 12 -0.98 -0.98
1.98 CosF 12 0.22496217706810762 0.22496217706810762
1.98 CosK 16 -0.8517977660761453 -0.8517977660761453
1.98 CosF 16 2.748664390539446e-06 2.748664390539446e-06
1.98 CosK 24 -0.27279688934793445 -0.27279688934793445
1.98 CosF 24 -4.063416270128073e-14 -4.063416270128073e-14
2 CosK 12 -1 -1
2 CosF 12 0.2449620596749904 0.2449620596749904
2 CosK 16 -0.88922761365305 -0.88922761365305
2 CosF 16 2.788975291845297e-05 2.788975291845297e-05
2 CosK 24 -0.298639821802105 -0.298639821802105
2 CosF 24 7.771561172376096e-14 7.771561172376096e-14


==> cosotm.txt <==
Strike Method Price Error
150000 LK 29.091348476266088 0
150000 CosK 35.754461091168785 6.663112614902698
150000 CosF 5.820453185739059 -23.27089529052703
198500 LK 63.068483276815385 0
198500 CosK 68.13997993060751 5.071496653792124
198500 CosF 31.83513973487907 -31.233343541936314
247000 LK 115.45958110824512 0
247000 CosK 119.18832535766501 3.72874424941989
247000 CosF 79.09877263656404 -36.36080847168108
295500 LK 189.82872540379157 0
295500 CosK 192.23228628127973 2.403560877488161
295500 CosF 149.86592713720628 -39.96279826658528
344000 LK 289.8201754502799 0
344000 CosK 290.79261359163144 0.9724381413515175
344000 CosF 247.18002676984545 -42.640148680434464
392500 LK 419.32124386163315 0
392500 CosK 418.67734137364647 -0.6439024879866793
392500 CosF 374.6118705453839 -44.70937331624924
441000 LK 582.6679756171035 0
441000 CosK 580.1645562951446 -2.5034193219588587
441000 CosF 536.3141661705029 -46.35380944660062
489500.00000000006 LK 784.9229656223106 0
489500.00000000006 CosK 780.2704131976838 -4.652552424626833
489500.00000000006 CosF 737.2356641521274 -47.68730147018323
538000 LK 1032.2716219572083 0
538000 CosK 1025.140703756317 -7.130918200891301
538000 CosF 983.4872476773519 -48.784374279856365
586500 LK 1332.6182916255648 0
586500 CosK 1322.6444750184578 -9.973816607106983
586500 CosF 1282.92239024608 -49.69590137948467
635000 LK 1696.5349527585024 0
635000 CosK 1683.321324258751 -13.213628499751394
635000 CosF 1646.0771688959578 -50.4577838625446
683500 LK 2138.8700010790085 0
683500 CosK 2121.9893308083356 -16.88067027067291
683500 CosF 2087.7739396789702 -51.09606140003825
732000 LK 2681.6898110149787 0
732000 CosK 2660.6860848943206 -21.00372612065803
732000 CosF 2630.059764279747 -51.630046735231645
780500 LK 3360.191831293571 0
780500 CosK 3334.5813963247997 -25.610434968771187
780500 CosF 3308.1174673633827 -52.074363930188156
829000.0000000001 LK 4236.204382546081 0
829000.0000000001 CosK 4205.476905204081 -30.727477342000384
829000.0000000001 CosF 4183.764166048039 -52.44021649804199
877500 LK 5435.308945507923 0
877500 CosK 5398.9281463681245 -36.38079913979891
877500 CosF 5382.572607357489 -52.736338150434676
926000 LK 7286.117366094102 0
926000 CosK 7243.521673030308 -42.59569306379399
926000 CosF 7233.147791913831 -52.96957418027159
974500.0000000001 LK 11381.198375078437 0
974500.0000000001 CosK 11331.801396608449 -49.396978469987516
974500.0000000001 CosF 11328.052963266891 -53.14541181154527
1.023e+06 LK 16428.148904204496 0
1.023e+06 CosK 16371.339921141967 -56.80898306252857
1.023e+06 CosF 16374.880692540457 -53.26821166403897
1.0715e+06 LK 13536.498203510191 0
1.0715e+06 CosK 13471.642706558938 -64.85549695125337
1.0715e+06 CosF 13483.15686124863 -53.341342261561294
1.12e+06 LK 12143.719438651075 0
1.12e+06 CosK 12070.159101925092 -73.56033672598278
1.12e+06 CosF 12090.351562680327 -53.367875970747264
1.1685e+06 LK 11231.605556591923 0
1.1685e+06 CosK 11148.658959525463 -82.94659706646053
1.1685e+06 CosF 11178.255618752853 -53.34993783906975
1.217e+06 LK 10555.90558918984 0
1.217e+06 CosK 10462.868308027158 -93.03728116268212
1.217e+06 CosF 10502.616181005229 -53.2894081846116
1.2655e+06 LK 10020.18382659449 0
1.2655e+06 CosK 9916.328709402005 -103.85511719248461
1.2655e+06 CosF 9966.996033709846 -53.187792884644296
1.314e+06 LK 9576.725960607006 0
1.314e+06 CosK 9461.303379429213 -115.42258117779238
1.314e+06 CosF 9523.67967421515 -53.04628639185648
1.3625e+06 LK 9198.54583606361 0
1.3625e+06 CosK 9070.783875445486 -127.76196061812334
1.3625e+06 CosF 9145.679970778932 -52.86586528467706
1.411e+06 LK 8868.947313755642 0
1.411e+06 CosK 8728.052093696257 -140.89522005938488
1.411e+06 CosF 8816.300137745915 -52.647176009726536
1.4595e+06 LK 8576.908274090949 0
1.4595e+06 CosK 8422.063743019942 -154.8445310710067
1.4595e+06 CosF 8524.517193058564 -52.391081032385046
1.5080000000000002e+06 LK 8314.783291081076 0
1.5080000000000002e+06 CosK 8145.15189500351 -169.63139607756602
1.5080000000000002e+06 CosF 8262.685496775666 -52.09779430540948
1.5565e+06 LK 8077.058878852006 0
1.5565e+06 CosK 7891.781372132944 -185.27750671906233
1.5565e+06 CosF 8025.291131221806 -51.767747630200574
1.605e+06 LK 7859.6308436806985 0
1.605e+06 CosK 7657.826532359119 -201.80431132157992
1.605e+06 CosF 7808.229680366465 -51.4011633142336
1.6535e+06 LK 7659.362740744648 0
1.6535e+06 CosK 7440.129682767554 -219.23305797709418
1.6535e+06 CosF 7608.364640538464 -50.99810020618406
1.702e+06 LK 7473.804300878117 0
1.702e+06 CosK 7236.219104530173 -237.58519634794357
1.702e+06 CosF 7423.245444195694 -50.55885668242263
1.7505e+06 LK 7301.00390993461 0
1.7505e+06 CosK 7044.122362165013 -256.8815477695971
1.7505e+06 CosF 7250.920769470977 -50.083140463633754
1.7990000000000002e+06 LK 7139.382214909859 0
1.7990000000000002e+06 CosK 6862.238846433349 -277.14336847650975
1.7990000000000002e+06 CosF 7089.811084518558 -49.57113039130036
1.8475e+06 LK 6987.641911295949 0
1.8475e+06 CosK 6689.250429437845 -298.39148185810427
1.8475e+06 CosF 6938.619305037777 -49.022606258172345
1.896e+06 LK 6844.704229050022 0
1.896e+06 CosK 6524.057379886624 -320.64684916339775
1.896e+06 CosF 6796.266712735989 -48.43751631403302
1.9445e+06 LK 6709.66155664296 0
1.9445e+06 CosK 6365.731458338094 -343.9300983048661
1.9445e+06 CosF 6661.8460544771515 -47.81550216580854
1.993e+06 LK 6581.743210137348 0
1.993e+06 CosK 6213.4809655447025 -368.2622445926454
1.993e+06 CosF 6534.586595067405 -47.156615069942745
2.0415e+06 LK 6460.288153459038 0
2.0415e+06 CosK 6066.624276625458 -393.6638768335797
2.0415e+06 CosF 6413.827656383044 -46.46049707599377
2.09e+06 LK 6344.7251221660135 0
2.09e+06 CosK 5924.569509123918 -420.15561304209587
2.09e+06 CosF 6298.998290803516 -45.72683136249725
2.1385e+06 LK 6234.556892487123 0
2.1385e+06 CosK 5786.798697531223 -447.75819495589985
2.1385e+06 CosF 6189.601461491082 -44.95543099604129
2.187e+06 LK 6129.347464825931 0
2.187e+06 CosK 5652.8553275617305 -476.4921372642002
2.187e+06 CosF 6085.20158271445 -44.145882111481114
2.2355e+06 LK 6028.7126255489175 0
2.2355e+06 CosK 5522.334409077186 -506.3782164717313
2.2355e+06 CosF 5985.414599269396 -43.298026279521764
2.284e+06 LK 5932.311378708427 0
2.284e+06 CosK 5394.8744909737725 -537.4368877346542
2.284e+06 CosF 5889.90000795736 -42.4113707510669
2.3325e+06 LK 5839.840078992878 0
2.3325e+06 CosK 5270.151178138796 -569.688900854082
2.3325e+06 CosF 5798.354381551733 -41.48569744114502
2.381e+06 LK 5751.026573387624 0
2.381e+06 CosK 5147.871822734829 -603.154750652795
2.381e+06 CosF 5710.506067313952 -40.52050607367164
2.4295e+06 LK 5665.626429098018 0
2.4295e+06 CosK 5027.771142094629 -637.8552870033891
2.4295e+06 CosF 5626.110812350409 -39.515616747608874
2.478e+06 LK 5583.418656064235 0
2.478e+06 CosK 4909.607574646361 -673.8110814178735
2.478e+06 CosF 5544.948127237149 -38.47052882708613
2.5265e+06 LK 5504.203109680618 0
2.5265e+06 CosK 4793.160228281515 -711.042881399103
2.5265e+06 CosF 5466.818242373178 -37.38486730743989
2.575e+06 LK 5427.7978094779855 0
2.575e+06 CosK 4678.226308258949 -749.5715012190367
2.575e+06 CosF 5391.539544175612 -36.25826530237373
2.6235e+06 LK 5354.036707229163 0
2.6235e+06 CosK 4564.618936029263 -789.4177711999
2.6235e+06 CosF 5318.94640220888 -35.09030502028327
2.672e+06 LK 5282.7670083714775 0
2.672e+06 CosK 4452.1652886956 -830.6017196758776
2.672e+06 CosF 5248.887317522429 -33.87969084904853
2.7205e+06 LK 5213.852468495715 0
2.7205e+06 CosK 4340.705003607087 -873.1474648886278
2.7205e+06 CosF 5181.223336101975 -32.62913239373938
2.769e+06 LK 5147.160838417329 0
2.769e+06 CosK 4230.088802921353 -917.0720354959758
2.769e+06 CosF 5115.826682831394 -31.33415558593515
2.8175e+06 LK 5082.576392967755 0
2.8175e+06 CosK 4120.177302426193 -962.3990905415621
2.8175e+06 CosF 5052.57957968046 -29.99681328729548
2.8660000000000005e+06 LK 5019.989175757677 0
2.8660000000000005e+06 CosK 4010.8399747672956 -1009.1492009903814
2.8660000000000005e+06 CosF 4991.373218871886 -28.615956885791093
2.9144999999999995e+06 LK 4959.298155816602 0
2.9144999999999995e+06 CosK 3901.9542433265597 -1057.3439124900424
2.9144999999999995e+06 CosF 4932.106866805814 -27.19128901078784
2.963e+06 LK 4900.409460618411 0
2.963e+06 CosK 3793.40468682372 -1107.0047737946907
2.963e+06 CosF 4874.687079166528 -25.72238145188294
3.0115e+06 LK 4843.235728249505 0
3.0115e+06 CosK 3685.082338390872 -1158.153389858633
3.0115e+06 CosF 4819.027010742808 -24.208717506697212
3.06e+06 LK 4787.695778266367 0
3.06e+06 CosK 3576.884065453196 -1210.8117128131707
3.06e+06 CosF 4765.045806316892 -22.649971949475002
3.1085e+06 LK 4733.713709296825 0
3.1085e+06 CosK 3468.7120190067217 -1265.0016902901034
3.1085e+06 CosF 4712.668061590288 -21.04564770653724
3.157e+06 LK 4681.218790084562 0
3.157e+06 CosK 3360.473142833449 -1320.745647251113
3.157e+06 CosF 4661.823344085831 -19.395445998730793
3.2055e+06 LK 4630.1444608450565 0
3.2055e+06 CosK 3252.078734612558 -1378.0657262324985
3.2055e+06 CosF 4612.44576666411 -17.698694180946404
3.254e+06 LK 4580.428880897041 0
3.254e+06 CosK 3143.444052021485 -1436.9848288755566
3.254e+06 CosF 4564.473606101703 -15.955274795338482
3.3025e+06 LK 4532.01330603156 0
3.3025e+06 CosK 3034.4879581043497 -1497.5253479272105
3.3025e+06 CosF 4517.848961750511 -14.164344281049125
3.351e+06 LK 4484.843258567005 0
3.351e+06 CosK 2925.1326009742916 -1559.7106575927137
3.351e+06 CosF 4472.51744872611 -12.32580984089509
3.3995e+06 LK 4438.867064272055 0
3.3995e+06 CosK 2815.3031234284863 -1623.563940843569
3.3995e+06 CosF 4428.427921573166 -10.439142698889555
3.4480000000000005e+06 LK 4394.036028787748 0
3.4480000000000005e+06 CosK 2704.927399209235 -1689.1086295785135
3.4480000000000005e+06 CosF 4385.532225176692 -8.503803611056355
3.4964999999999995e+06 LK 4350.304440421079 0
3.4964999999999995e+06 CosK 2593.9357921453193 -1756.3686482757594
3.4964999999999995e+06 CosF 4343.784968986176 -6.519471434902698
3.545e+06 LK 4307.629009136485 0
3.545e+06 CosK 2482.2609361512586 -1825.3680729852267
3.545e+06 CosF 4303.143322742078 -4.485686394406912
3.5935e+06 LK 4265.968772856419 0
3.5935e+06 CosK 2369.8375330762938 -1896.1312397801248
3.5935e+06 CosF 4263.566830629017 -2.4019422274013777
3.642e+06 LK 4225.285138129633 0
3.642e+06 CosK 2256.602166668512 -1968.6829714611213
3.642e+06 CosF 4225.017242218368 -0.2678959112654411
3.6905e+06 LK 4185.541450805228 0
3.6905e+06 CosK 2142.4931308235973 -2043.0483199816308
3.6905e+06 CosF 4187.458358337171 1.9169075319432523
3.739e+06 LK 4146.702011676807 0
3.739e+06 CosK 2027.4502702383325 -2119.2517414384747
3.739e+06 CosF 4150.855890150648 4.15387847384045
3.7875e+06 LK 4108.736593848705 0
3.7875e+06 CosK 1911.414832515642 -2197.3217613330626
3.7875e+06 CosF 4115.1773302759975 6.440736427292904
3.836e+06 LK 4071.6112877096957 0
3.836e+06 CosK 1794.329329883214 -2277.2819578264816
3.836e+06 CosF 4080.3918346231803 8.780546913484613
3.8845e+06 LK 4035.2972248914443 0
3.8845e+06 CosK 1676.1374100390822 -2359.159814852362
3.8845e+06 CosF 4046.470113822259 11.172888930814679
3.933e+06 LK 3999.7661037282305 0
3.933e+06 CosK 1556.7837345441803 -2442.98236918405
3.933e+06 CosF 4013.384333545342 13.618229817111569
3.9815e+06 LK 3964.991004681148 0
3.9815e+06 CosK 1436.2138643232174 -2528.7771403579304
3.9815e+06 CosF 3981.1080225273035 16.117017846155704
4.03e+06 LK 3930.9463451926295 0
4.03e+06 CosK 1314.3741511763074 -2616.572194016322
4.03e+06 CosF 3949.615987862926 18.669642670296525
4.0785000000000005e+06 LK 3897.607865869623 0
4.0785000000000005e+06 CosK 1191.2116347556002 -2706.3962311140226
4.0785000000000005e+06 CosF 3918.884236759506 21.27637088988331
4.1269999999999995e+06 LK 3864.951955089017 0
4.1269999999999995e+06 CosK 1066.6739442250691 -2798.2780108639477
4.1269999999999995e+06 CosF 3888.889904087875 23.937948998858246
4.1755e+06 LK 3832.9565224628377 0
4.1755e+06 CosK 940.7092041000724 -2892.2473183627653
4.1755e+06 CosF 3859.6111854887567 26.654663025919035
4.224e+06 LK 3801.600333261524 0
4.224e+06 CosK 813.2659435351379 -2988.3343897263862
4.224e+06 CosF 3831.027275146451 29.42694188492669
4.2725e+06 LK 3770.8631548324634 0
4.2725e+06 CosK 684.2930088564754 -3086.570145975988
4.2725e+06 CosF 3803.118308262434 32.255153429970505
4.321e+06 LK 3740.725352556748 0
4.321e+06 CosK 553.7394786160439 -3186.985873940704
4.321e+06 CosF 3775.8653073403984 35.13995478365041
4.3695e+06 LK 3711.1685713433117 0
4.3695e+06 CosK 421.5545807406306 -3289.613990602681
4.3695e+06 CosF 3749.25013244804 38.08156110472828
4.418e+06 LK 3682.174983987621 0
4.418e+06 CosK 287.687611436937 -3394.487372550684
4.418e+06 CosF 3723.2554348255508 41.080450837929675
4.4665e+06 LK 3653.7275224604437 0
4.4665e+06 CosK 152.08785554207861 -3501.639666918365
4.4665e+06 CosF 3697.8646135381423 44.13709107769864
4.515e+06 LK 3625.809927029365 0
4.515e+06 CosK 14.704507654067129 -3611.105419375298
4.515e+06 CosF 3673.061775273178 47.251848243812674
4.5635e+06 LK 3598.4064197033094 0
4.5635e+06 CosK -124.5134060322307 -3722.91982573554
4.5635e+06 CosF 3648.831696459092 50.42527675578276
4.612e+06 LK 3571.5021914733816 0
4.612e+06 CosK -265.6171056064777 -3837.1192970798593
4.612e+06 CosF 3625.1597882271744 53.65759675379286
4.6605e+06 LK 3545.082595533507 0
4.6605e+06 CosK -408.6581355747767 -3953.740731108284
4.6605e+06 CosF 3602.032063210383 56.949467676875884
4.709e+06 LK 3519.133962399721 0
4.709e+06 CosK -553.688443406485 -4072.822405806206
4.709e+06 CosF 3579.4351048688404 60.30114246911944
4.7575e+06 LK 3493.642867334875 0
4.7575e+06 CosK -700.7604586943053 -4194.40332602918
4.7575e+06 CosF 3557.356038474478 63.713171139602764
4.806e+06 LK 3468.59651953735 0
4.806e+06 CosK -849.9271736945957 -4318.523693231946
4.806e+06 CosF 3535.7825038903393 67.18598435298918
4.8545e+06 LK 3443.982936778673 0
4.8545e+06 CosK -1001.2422252940014 -4445.225162072675
4.8545e+06 CosF 3514.702630144544 70.71969336587108
4.903e+06 LK 3419.789935578525 0
4.903e+06 CosK -1154.7599787618965 -4574.549914340421
4.903e+06 CosF 3494.1050114738755 74.31507589535067
4.9515e+06 LK 3396.0061521450034 0
4.9515e+06 CosK -1310.5356137393974 -4706.541765884401
4.9515e+06 CosF 3473.9786848207004 77.97253267569704
5e+06 LK 3372.6208012469606 0
5e+06 CosK -1468.6252128980123 -4841.246014144973
5e+06 CosF 3454.3131085708737 81.69230732391316

